Long-time Stability and Convergence of Particle Swarm Optimization

Particle Swarm Optimization (PSO) is a global optimization algorithm defined by an interacting set of particles evolving over the search space. Heuristically motivated, its theoretical analysis remains limited due to the second-order, stochastic, and highly nonlinear nature of the dynamics. In this paper, we connect classical PSO stability analysis under the stagnation assumption with more recent mean-field methods, providing new quantitative estimates for the time-discrete algorithm. We study in particular a regularized PSO model without memory, with non-degenerate noise by adding a noise floor to the original model. Studying such a surrogate model allows us to identify quantitative conditions under which the dynamics is stable and converges toward a small neighborhood of a global minimizer. We do so by first studying the Schur stability of the linearized dynamics, then analyzing the convergence properties of a nonlinear mean-field system via a Laplace principle, and finally establishing a quantitative error bound for the mean-field approximation of order $N^{-1/2}$.

==> Numerics/decay_rate_table.dat <==
gamma lambda mu
0 0 NaN
0.0333333333333 0 NaN
0.0666666666667 0 NaN
0.1 0 NaN
0.133333333333 0 NaN
0.166666666667 0 NaN
0.2 0 NaN
0.233333333333 0 NaN
0.266666666667 0 NaN
0.3 0 NaN
0.333333333333 0 NaN
0.366666666667 0 NaN
0.4 0 NaN
0.433333333333 0 NaN
0.466666666667 0 NaN
0.5 0 NaN
0.533333333333 0 NaN
0.566666666667 0 NaN
0.6 0 NaN
0.633333333333 0 NaN
0.666666666667 0 NaN
0.7 0 NaN
0.733333333333 0 NaN
0.766666666667 0 NaN
0.8 0 NaN
0.833333333333 0 NaN
0.866666666667 0 NaN
0.9 0 NaN
0.933333333333 0 NaN
0.966666666667 0 NaN
1 0 NaN
1.03333333333 0 NaN
1.06666666667 0 NaN
1.1 0 NaN
1.13333333333 0 NaN
1.16666666667 0 NaN
1.2 0 NaN
1.23333333333 0 NaN
1.26666666667 0 NaN
1.3 0 NaN
1.33333333333 0 NaN
1.36666666667 0 NaN
1.4 0 NaN
1.43333333333 0 NaN
1.46666666667 0 NaN
1.5 0 NaN
1.53333333333 0 NaN
1.56666666667 0 NaN
1.6 0 NaN
1.63333333333 0 NaN
1.66666666667 0 NaN
1.7 0 NaN
1.73333333333 0 NaN
1.76666666667 0 NaN
1.8 0 NaN
1.83333333333 0 NaN
1.86666666667 0 NaN
1.9 0 NaN
1.93333333333 0 NaN
1.96666666667 0 NaN
2 0 NaN
0 0.0666666666667 NaN
0.0333333333333 0.0666666666667 0.00435963818516
0.0666666666667 0.0666666666667 0.00928512455046
0.1 0.0666666666667 0.0148204384115
0.133333333333 0.0666666666667 0.0210026233274
0.166666666667 0.0666666666667 0.027857144607
0.2 0.0666666666667 0.0353922103005
0.233333333333 0.0666666666667 0.0435922680298
0.266666666667 0.0666666666667 0.0524111790004
0.3 0.0666666666667 0.061765933166
0.333333333333 0.0666666666667 0.0715321399452
0.366666666667 0.0666666666667 0.081542781202
0.4 0.0666666666667 0.0915916744599
0.433333333333 0.0666666666667 0.101442601838
0.466666666667 0.0666666666667 0.11084406221
0.5 0.0666666666667 0.119548261876
0.533333333333 0.0666666666667 0.127331669049
0.566666666667 0.0666666666667 0.134013724811
0.6 0.0666666666667 0.139470493935
0.633333333333 0.0666666666667 0.143641154864
0.666666666667 0.0666666666667 0.146526875699
0.7 0.0666666666667 0.148183213517
0.733333333333 0.0666666666667 0.14870821995
0.766666666667 0.0666666666667 0.148228745017
0.8 0.0666666666667 0.146887112585
0.833333333333 0.0666666666667 0.144829668667
0.866666666667 0.0666666666667 0.142197960976
0.9 0.0666666666667 0.139122688391
0.933333333333 0.0666666666667 0.135720145055
0.966666666667 0.0666666666667 0.132090673176
1 0.0666666666667 0.128318584071
1.03333333333 0.0666666666667 0.1244730502
1.06666666667 0.0666666666667 0.120609561432
1.1 0.0666666666667 0.116771641514
1.13333333333 0.0666666666667 0.112992615211
1.16666666667 0.0666666666667 0.10929729387
1.2 0.0666666666667 0.105703505064
1.23333333333 0.0666666666667 0.102223432495
1.26666666667 0.0666666666667 0.098864758652
1.3 0.0666666666667 0.0956316184725
1.33333333333 0.0666666666667 0.092525380495
1.36666666667 0.0666666666667 0.0895452752334
1.4 0.0666666666667 0.0866888904193
1.43333333333 0.0666666666667 0.083952550563
1.46666666667 0.0666666666667 0.0813315945272
1.5 0.0666666666667 0.0788205595575
1.53333333333 0.0666666666667 0.0764132728743
1.56666666667 0.0666666666667 0.0741028408639
1.6 0.0666666666667 0.0718815074824
1.63333333333 0.0666666666667 0.0697403196804
1.66666666667 0.0666666666667 0.0676684699556
1.7 0.0666666666667 0.0656520387736
1.73333333333 0.0666666666667 0.0636715092826
1.76666666667 0.0666666666667 0.0616965042306
1.8 0.0666666666667 0.0596734361823
1.83333333333 0.0666666666667 0.0574920148074
1.86666666667 0.0666666666667 0.0548731614945
1.9 0.0666666666667 0.050849703374
1.93333333333 0.0666666666667 0.0399465024172
1.96666666667 0.0666666666667 NaN
2 0.0666666666667 NaN
0 0.133333333333 NaN
0.0333333333333 0.133333333333 0.00801337223189
0.0666666666667 0.133333333333 0.0170190117613
0.1 0.133333333333 0.0270897727213
0.133333333333 0.133333333333 0.0382867567662
0.166666666667 0.133333333333 0.0506517833022
0.2 0.133333333333 0.0641981447908
0.233333333333 0.133333333333 0.0788999245073
0.266666666667 0.133333333333 0.094680608696
0.3 0.133333333333 0.111402334718
0.333333333333 0.133333333333 0.128857800212
0.366666666667 0.133333333333 0.146767415865
0.4 0.133333333333 0.164784387108
0.433333333333 0.133333333333 0.182509676844
0.466666666667 0.133333333333 0.19951701166
0.5 0.133333333333 0.21538548215
0.533333333333 0.133333333333 0.229734700964
0.566666666667 0.133333333333 0.242256114574
0.6 0.133333333333 0.252734755942
0.633333333333 0.133333333333 0.261058304425
0.666666666667 0.133333333333 0.267213628565
0.7 0.133333333333 0.271273640605
0.733333333333 0.133333333333 0.27337850329
0.766666666667 0.133333333333 0.273715063426
0.8 0.133333333333 0.272497415434
0.833333333333 0.133333333333 0.26995032588
0.866666666667 0.133333333333 0.266296251356
0.9 0.133333333333 0.261745987417
0.933333333333 0.133333333333 0.256492578425
0.966666666667 0.133333333333 0.250707926081
1 0.133333333333 0.244541484716
1.03333333333 0.133333333333 0.238120466389
1.06666666667 0.133333333333 0.231551057785
1.1 0.133333333333 0.224920246729
1.13333333333 0.133333333333 0.218297951869
1.16666666667 0.133333333333 0.211739234999
1.2 0.133333333333 0.205286446933
1.23333333333 0.133333333333 0.198971213701
1.26666666667 0.133333333333 0.19281621098
1.3 0.133333333333 0.186836702998
1.33333333333 0.133333333333 0.181041839938
1.36666666667 0.133333333333 0.175435716968
1.4 0.133333333333 0.170018199819
1.43333333333 0.133333333333 0.164785516666
1.46666666667 0.133333333333 0.15973060269
1.5 0.133333333333 0.154843158262
1.53333333333 0.133333333333 0.150109335119
1.56666666667 0.133333333333 0.145510877247
1.6 0.133333333333 0.141023369126
1.63333333333 0.133333333333 0.136612875907
1.66666666667 0.133333333333 0.132229422586
1.7 0.133333333333 0.127793685695
1.73333333333 0.133333333333 0.123167594586
1.76666666667 0.133333333333 0.118082018188
1.8 0.133333333333 0.111932641214
1.83333333333 0.133333333333 0.103108314778
1.86666666667 0.133333333333 0.0867421391863
1.9 0.133333333333 0.0527617678858
1.93333333333 0.133333333333 NaN
1.96666666667 0.133333333333 NaN
2 0.133333333333 NaN
0 0.2 NaN
0.0333333333333 0.2 0.0110502385512
0.0666666666667 0.2 0.0234132761307
0.1 0.2 0.0371830343728
0.133333333333 0.2 0.052439342822
0.166666666667 0.2 0.0692386769655
0.2 0.2 0.0876025087813
0.233333333333 0.2 0.107503368961
0.266666666667 0.2 0.128849238772
0.3 0.2 0.151467716023
0.333333333333 0.2 0.175092548419
0.366666666667 0.2 0.199356439373
0.4 0.2 0.223795006482
0.433333333333 0.2 0.247866472538
0.466666666667 0.2 0.270988985273
0.5 0.2 0.292592068954
0.533333333333 0.2 0.31217232873
0.566666666667 0.2 0.329339925729
0.6 0.2 0.343844718719
0.633333333333 0.2 0.355578566374
0.666666666667 0.2 0.364558432755
0.7 0.2 0.370899164231
0.733333333333 0.2 0.374784270629
0.766666666667 0.2 0.376439935986
0.8 0.2 0.376114309047
0.833333333333 0.2 0.374062090476
0.866666666667 0.2 0.370533565112
0.9 0.2 0.365767078079
0.933333333333 0.2 0.359984104254
0.966666666667 0.2 0.353386268827
1 0.2 0.346153846154
1.03333333333 0.2 0.338445378305
1.06666666667 0.2 0.330398127029
1.1 0.2 0.322129121164
1.13333333333 0.2 0.313736598854
1.16666666667 0.2 0.305301677029
1.2 0.2 0.296890111572
1.23333333333 0.2 0.28855404016
1.26666666667 0.2 0.280333624357
1.3 0.2 0.272258526582
1.33333333333 0.2 0.264349169294
1.36666666667 0.2 0.256617725907
1.4 0.2 0.249068782028
1.43333333333 0.2 0.241699574584
1.46666666667 0.2 0.234499651196
1.5 0.2 0.227449662886
1.53333333333 0.2 0.22051874419
1.56666666667 0.2 0.213659394885
1.6 0.2 0.206797587037
1.63333333333 0.2 0.199813013372
1.66666666667 0.2 0.192497250909
1.7 0.2 0.184457994095
1.73333333333 0.2 0.174880827914
1.76666666667 0.2 0.161912718469
1.8 0.2 0.141396113208
1.83333333333 0.2 0.107252060871
1.86666666667 0.2 0.0584688545949
1.9 0.2 NaN
1.93333333333 0.2 NaN
1.96666666667 0.2 NaN
2 0.2 NaN
0 0.266666666667 NaN
0.0333333333333 0.266666666667 0.0135336778634
0.0666666666667 0.266666666667 0.0286147924703
0.1 0.266666666667 0.0453541459469
0.133333333333 0.266666666667 0.063848925722
0.166666666667 0.266666666667 0.0841729203832
0.2 0.266666666667 0.106363724233
0.233333333333 0.266666666667 0.130406538036
0.266666666667 0.266666666667 0.156214488995
0.3 0.266666666667 0.18360612594
0.333333333333 0.266666666667 0.212282218034
0.366666666667 0.266666666667 0.241806574603
0.4 0.266666666667 0.271599350056
0.433333333333 0.266666666667 0.300954852891
0.466666666667 0.266666666667 0.329095124839
0.5 0.266666666667 0.355259583886
0.533333333333 0.266666666667 0.378809582315
0.566666666667 0.266666666667 0.399309394196
0.6 0.266666666667 0.416552471973
0.633333333333 0.266666666667 0.430532409015
0.666666666667 0.266666666667 0.441384505073
0.7 0.266666666667 0.449326698383
0.733333333333 0.266666666667 0.454615292985
0.766666666667 0.266666666667 0.457517585444
0.8 0.266666666667 0.458297184505
0.833333333333 0.266666666667 0.457206981955
0.866666666667 0.266666666667 0.454486063129
0.9 0.266666666667 0.450358379029
0.933333333333 0.266666666667 0.445032101183
0.966666666667 0.266666666667 0.438699220385
1 0.266666666667 0.43153526971
1.03333333333 0.266666666667 0.423699182558
1.06666666667 0.266666666667 0.415333328489
1.1 0.266666666667 0.406563756741
1.13333333333 0.266666666667 0.397500649412
1.16666666667 0.266666666667 0.38823895788
1.2 0.266666666667 0.378859173047
1.23333333333 0.266666666667 0.369428163165
1.26666666667 0.266666666667 0.36
1.3 0.266666666667 0.350616680108
1.33333333333 0.266666666667 0.341308626241
1.36666666667 0.266666666667 0.332094812823
1.4 0.266666666667 0.322982279258
1.43333333333 0.266666666667 0.31396463649
1.46666666667 0.266666666667 0.305018853202
1.5 0.266666666667 0.296098943064
1.53333333333 0.266666666667 0.287123720626
1.56666666667 0.266666666667 0.277952431285
1.6 0.266666666667 0.268333815509
1.63333333333 0.266666666667 0.257793031597
1.66666666667 0.266666666667 0.245368217446
1.7 0.266666666667 0.229022575983
1.73333333333 0.266666666667 0.204847524146
1.76666666667 0.266666666667 0.168425762517
1.8 0.266666666667 0.119762510128
1.83333333333 0.266666666667 0.0626132077778
1.86666666667 0.266666666667 NaN
1.9 0.266666666667 NaN
1.93333333333 0.266666666667 NaN
1.96666666667 0.266666666667 NaN
2 0.266666666667 NaN
0 0.333333333333 NaN
0.0333333333333 0.333333333333 0.0155100298631
0.0666666666667 0.333333333333 0.0327264206889
0.1 0.333333333333 0.0517730395493
0.133333333333 0.333333333333 0.0727631935291
0.166666666667 0.333333333333 0.0957908295993
0.2 0.333333333333 0.120918600981
0.233333333333 0.333333333333 0.148161852552
0.266666666667 0.333333333333 0.177467309185
0.3 0.333333333333 0.208685025387
0.333333333333 0.333333333333 0.241532362799
0.366666666667 0.333333333333 0.275550625643
0.4 0.333333333333 0.310061497885
0.433333333333 0.333333333333 0.34414636732
0.466666666667 0.333333333333 0.376696172205
0.5 0.333333333333 0.406583088892
0.533333333333 0.333333333333 0.43292773208
0.566666666667 0.333333333333 0.45530329089
0.6 0.333333333333 0.473728627989
0.633333333333 0.333333333333 0.48849752091
0.666666666667 0.333333333333 0.5
0.7 0.333333333333 0.508618380746
0.733333333333 0.333333333333 0.514690010569
0.766666666667 0.333333333333 0.518504134598
0.8 0.333333333333 0.520310320132
0.833333333333 0.333333333333 0.520328276158
0.866666666667 0.333333333333 0.518755753621
0.9 0.333333333333 0.515774008769
0.933333333333 0.333333333333 0.511551207352
0.966666666667 0.333333333333 0.506244319723
1 0.333333333333 0.5
1.03333333333 0.333333333333 0.492954834456
1.06666666667 0.333333333333 0.485235240185
1.1 0.333333333333 0.476957207385
1.13333333333 0.333333333333 0.468226007046
1.16666666667 0.333333333333 0.459135927016
1.2 0.333333333333 0.449770049487
1.23333333333 0.333333333333 0.440200036971
1.26666666667 0.333333333333 0.430485844883
1.3 0.333333333333 0.420675215349
1.33333333333 0.333333333333 0.410802706919
1.36666666667 0.333333333333 0.400887835188
1.4 0.333333333333 0.390931545984
1.43333333333 0.333333333333 0.380909500967
1.46666666667 0.333333333333 0.370758998382
1.5 0.333333333333 0.360352403884
1.53333333333 0.333333333333 0.349439931895
1.56666666667 0.333333333333 0.337517869168
1.6 0.333333333333 0.323509970732
1.63333333333 0.333333333333 0.305054164655
1.66666666667 0.333333333333 0.277777777778
1.7 0.333333333333 0.23788584785
1.73333333333 0.333333333333 0.18695378204
1.76666666667 0.333333333333 0.128891000078
1.8 0.333333333333 0.0661782829603
1.83333333333 0.333333333333 NaN
1.86666666667 0.333333333333 NaN
1.9 0.333333333333 NaN
1.93333333333 0.333333333333 NaN
1.96666666667 0.333333333333 NaN
2 0.333333333333 NaN
0 0.4 NaN
0.0333333333333 0.4 0.0170166926684
0.0666666666667 0.4 0.0358270457895
0.1 0.4 0.0565618096522
0.133333333333 0.4 0.0793453175905
0.166666666667 0.4 0.104288934802
0.2 0.4 0.131482185611
0.233333333333 0.4 0.160980676938
0.266666666667 0.4 0.19278932499
0.3 0.4 0.226838130874
0.333333333333 0.4 0.262945117043
0.366666666667 0.4 0.300755765543
0.4 0.4 0.339639688227
0.433333333333 0.4 0.378523241382
0.466666666667 0.4 0.415707306223
0.5 0.4 0.44901998083
0.533333333333 0.4 0.476822694346
0.566666666667 0.4 0.499019158838
0.6 0.4 0.516564575164
0.633333333333 0.4 0.530471749002
0.666666666667 0.4 0.541460592815
0.7 0.4 0.55
0.733333333333 0.4 0.556404886568
0.766666666667 0.4 0.560903278149
0.8 0.4 0.563674726172
0.833333333333 0.4 0.564871396291
0.866666666667 0.4 0.564629582252
0.9 0.4 0.563075952339
0.933333333333 0.4 0.560330832917
0.966666666667 0.4 0.556509779499
1 0.4 0.551724137931
1.03333333333 0.4 0.546081007635
1.06666666667 0.4 0.539682858015
1.1 0.4 0.532626953892
1.13333333333 0.4 0.525004683062
1.16666666667 0.4 0.516900830801
1.2 0.4 0.508392800422
1.23333333333 0.4 0.499549724765
1.26666666667 0.4 0.490431333758
1.3 0.4 0.481086304735
1.33333333333 0.4 0.471549550332
1.36666666667 0.4 0.461837309799
1.4 0.4 0.451937515251
1.43333333333 0.4 0.441789276755
1.46666666667 0.4 0.431234832504
1.5 0.4 0.41989312482
1.53333333333 0.4 0.406781177561
1.56666666667 0.4 0.389119748179
1.6 0.4 0.360318770826
1.63333333333 0.4 0.315827185403
1.66666666667 0.4 0.260855301392
1.7 0.4 0.200358466772
1.73333333333 0.4 0.136291724551
1.76666666667 0.4 0.0693977029474
1.8 0.4 NaN
1.83333333333 0.4 NaN
1.86666666667 0.4 NaN
1.9 0.4 NaN
1.93333333333 0.4 NaN
1.96666666667 0.4 NaN
2 0.4 NaN
0 0.466666666667 NaN
0.0333333333333 0.466666666667 0.0180901101236
0.0666666666667 0.466666666667 0.0379921318467
0.1 0.466666666667 0.0598340629955
0.133333333333 0.466666666667 0.0837401131821
0.166666666667 0.466666666667 0.1098262732
0.2 0.466666666667 0.138194711293
0.233333333333 0.466666666667 0.168926790611
0.266666666667 0.466666666667 0.202074407367
0.3 0.466666666667 0.23764906136
0.333333333333 0.466666666667 0.275607173451
0.366666666667 0.466666666667 0.315827185403
0.4 0.466666666667 0.358062759192
0.433333333333 0.466666666667 0.401804757546
0.466666666667 0.466666666667 0.445676635093
0.5 0.466666666667 0.48444958549
0.533333333333 0.466666666667 0.510184543244
0.566666666667 0.466666666667 0.528084566147
0.6 0.466666666667 0.542613756406
0.633333333333 0.466666666667 0.554868013592
0.666666666667 0.466666666667 0.565198180699
0.7 0.466666666667 0.573774279092
0.733333333333 0.466666666667 0.580709971921
0.766666666667 0.466666666667 0.586098658543
0.8 0.466666666667 0.590026235151
0.833333333333 0.466666666667 0.592576188076
0.866666666667 0.466666666667 0.593831709373
0.9 0.466666666667 0.593876489321
0.933333333333 0.466666666667 0.592794851333
0.966666666667 0.466666666667 0.590671529567
1 0.466666666667 0.587591240876
1.03333333333 0.466666666667 0.583638137029
1.06666666667 0.466666666667 0.578895191351
1.1 0.466666666667 0.573443556293
1.13333333333 0.466666666667 0.567361916005
1.16666666667 0.466666666667 0.560725845865
1.2 0.466666666667 0.553607175032
1.23333333333 0.466666666667 0.546073322289
1.26666666667 0.466666666667 0.538186526481
1.3 0.466666666667 0.530002786966
1.33333333333 0.466666666667 0.521570070577
1.36666666667 0.466666666667 0.512924620121
1.4 0.466666666667 0.504081850166
1.43333333333 0.466666666667 0.495008908227
1.46666666667 0.466666666667 0.48551492327
1.5 0.466666666667 0.474536291913
1.53333333333 0.466666666667 0.451656160737
1.56666666667 0.466666666667 0.399845747947
1.6 0.466666666667 0.339639688227
1.63333333333 0.466666666667 0.276306249626
1.66666666667 0.466666666667 0.210528459051
1.7 0.466666666667 0.142500807954
1.73333333333 0.466666666667 0.0723088411604
1.76666666667 0.466666666667 NaN
1.8 0.466666666667 NaN
1.83333333333 0.466666666667 NaN
1.86666666667 0.466666666667 NaN
1.9 0.466666666667 NaN
1.93333333333 0.466666666667 NaN
1.96666666667 0.466666666667 NaN
2 0.466666666667 NaN
0 0.533333333333 NaN
0.0333333333333 0.533333333333 0.0187723054207
0.0666666666667 0.533333333333 0.0393115469426
0.1 0.533333333333 0.0617316553809
0.133333333333 0.533333333333 0.0861419152647
0.166666666667 0.533333333333 0.112642993114
0.2 0.533333333333 0.141321981077
0.233333333333 0.533333333333 0.172246275715
0.266666666667 0.533333333333 0.205456010534
0.3 0.533333333333 0.240954469751
0.333333333333 0.533333333333 0.278695034525
0.366666666667 0.533333333333 0.318560355386
0.4 0.533333333333 0.360318770826
0.433333333333 0.533333333333 0.403493995118
0.466666666667 0.533333333333 0.446791942509
0.5 0.533333333333 0.48526897968
0.533333333333 0.533333333333 0.511404034549
0.566666666667 0.533333333333 0.5301257649
0.6 0.533333333333 0.545664362101
0.633333333333 0.533333333333 0.559057125969
0.666666666667 0.533333333333 0.570634220576
0.7 0.533333333333 0.580553449873
0.733333333333 0.533333333333 0.588918235228
0.766666666667 0.533333333333 0.595811857382
0.8 0.533333333333 0.601309610027
0.833333333333 0.533333333333 0.605483716226
0.866666666667 0.533333333333 0.608405452172
0.9 0.533333333333 0.610146043917
0.933333333333 0.533333333333 0.610776962963
0.966666666667 0.533333333333 0.610369898329
1 0.533333333333 0.608996539792
1.03333333333 0.533333333333 0.606728242784
1.06666666667 0.533333333333 0.603635613202
1.1 0.533333333333 0.599788030802
1.13333333333 0.533333333333 0.595253112806
1.16666666667 0.533333333333 0.590096096887
1.2 0.533333333333 0.584379082706
1.23333333333 0.533333333333 0.578159986934
1.26666666667 0.533333333333 0.571490867245
1.3 0.533333333333 0.564414740438
1.33333333333 0.533333333333 0.556958402538
1.36666666667 0.533333333333 0.549112858008
1.4 0.533333333333 0.540765211381
1.43333333333 0.533333333333 0.531351647756
1.46666666667 0.533333333333 0.516493846153
1.5 0.533333333333 0.474536291913
1.53333333333 0.533333333333 0.415707306223
1.56666666667 0.533333333333 0.352545804956
1.6 0.533333333333 0.286605031683
1.63333333333 0.533333333333 0.218253077105
1.66666666667 0.533333333333 0.147646534439
1.7 0.533333333333 0.0748755017175
1.73333333333 0.533333333333 NaN
1.76666666667 0.533333333333 NaN
1.8 0.533333333333 NaN
1.83333333333 0.533333333333 NaN
1.86666666667 0.533333333333 NaN
1.9 0.533333333333 NaN
1.93333333333 0.533333333333 NaN
1.96666666667 0.533333333333 NaN
2 0.533333333333 NaN
0 0.6 NaN
0.0333333333333 0.6 0.0191138492924
0.0666666666667 0.6 0.0398981402118
0.1 0.6 0.0624436013764
0.133333333333 0.6 0.0868325009623
0.166666666667 0.6 0.113133704094
0.2 0.6 0.141396113208
0.233333333333 0.6 0.171639780856
0.266666666667 0.6 0.203843430003
0.3 0.6 0.237925985977
0.333333333333 0.6 0.273717396294
0.366666666667 0.6 0.310909401925
0.4 0.6 0.348969397311
0.433333333333 0.6 0.386998439226
0.466666666667 0.6 0.423573809943
0.5 0.6 0.456871963622
0.533333333333 0.6 0.48551492327
0.566666666667 0.6 0.509425032183
0.6 0.6 0.529411764706
0.633333333333 0.6 0.546330165439
0.666666666667 0.6 0.56078356981
0.7 0.6 0.573159078584
0.733333333333 0.6 0.583709962385
0.766666666667 0.6 0.592612739464
0.8 0.6 0.6
0.833333333333 0.6 0.605978599301
0.866666666667 0.6 0.610639791604
0.9 0.6 0.614064941227
0.933333333333 0.6 0.61632873567
0.966666666667 0.6 0.617500916239
1 0.6 0.617647058824
1.03333333333 0.6 0.616828665072
1.06666666667 0.6 0.615102645695
1.1 0.6 0.612520120415
1.13333333333 0.6 0.609124256706
1.16666666667 0.6 0.604946520335
1.2 0.6 0.6
1.23333333333 0.6 0.594266864099
1.26666666667 0.6 0.587673059647
1.3 0.6 0.5800327742
1.33333333333 0.6 0.570914404968
1.36666666667 0.6 0.559287953561
1.4 0.6 0.542613756406
1.43333333333 0.6 0.515617635915
1.46666666667 0.6 0.473781120648
1.5 0.6 0.41989312482
1.53333333333 0.6 0.358770367584
1.56666666667 0.6 0.293013330669
1.6 0.6 0.223795006482
1.63333333333 0.6 0.151692522389
1.66666666667 0.6 0.0770277363242
1.7 0.6 NaN
1.73333333333 0.6 NaN
1.76666666667 0.6 NaN
1.8 0.6 NaN
1.83333333333 0.6 NaN
1.86666666667 0.6 NaN
1.9 0.6 NaN
1.93333333333 0.6 NaN
1.96666666667 0.6 NaN
2 0.6 NaN
0 0.666666666667 NaN
0.0333333333333 0.666666666667 0.0191721425253
0.0666666666667 0.666666666667 0.0398830781895
0.1 0.666666666667 0.0621963673291
0.133333333333 0.666666666667 0.0861627785837
0.166666666667 0.666666666667 0.11181451617
0.2 0.666666666667 0.139157606003
0.233333333333 0.666666666667 0.168161772899
0.266666666667 0.666666666667 0.198746872169
0.3 0.666666666667 0.23076465952
0.333333333333 0.666666666667 0.263974678379
0.366666666667 0.666666666667 0.298014233595
0.4 0.666666666667 0.332367091163
0.433333333333 0.666666666667 0.36634741232
0.466666666667 0.666666666667 0.399134171808
0.5 0.666666666667 0.429895096886
0.533333333333 0.666666666667 0.457982193071
0.566666666667 0.666666666667 0.483081734603
0.6 0.666666666667 0.505207901332
0.633333333333 0.666666666667 0.52457443197
0.666666666667 0.666666666667 0.541460592815
0.7 0.666666666667 0.55613332252
0.733333333333 0.666666666667 0.568819597855
0.766666666667 0.666666666667 0.579704555581
0.8 0.666666666667 0.588938412355
0.833333333333 0.666666666667 0.596644519739
0.866666666667 0.666666666667 0.602926017893
0.9 0.666666666667 0.607870627079
0.933333333333 0.666666666667 0.611553757265
0.966666666667 0.666666666667 0.614040205842
1 0.666666666667 0.615384615385
1.03333333333 0.666666666667 0.615630694696
1.06666666667 0.666666666667 0.614808975714
1.1 0.666666666667 0.612932531618
1.13333333333 0.666666666667 0.609989490167
1.16666666667 0.666666666667 0.605930077425
1.2 0.666666666667 0.600643777567
1.23333333333 0.666666666667 0.593917904801
1.26666666667 0.666666666667 0.585360594497
1.3 0.666666666667 0.574257993937
1.33333333333 0.666666666667 0.559331992798
1.36666666667 0.666666666667 0.538467281058
1.4 0.666666666667 0.508919155868
1.43333333333 0.666666666667 0.468796441537
1.46666666667 0.666666666667 0.418587395408
1.5 0.666666666667 0.360352403884
1.53333333333 0.666666666667 0.296092887054
1.56666666667 0.666666666667 0.227194900566
1.6 0.666666666667 0.154537058316
1.63333333333 0.666666666667 0.0786809731425
1.66666666667 0.666666666667 NaN
1.7 0.666666666667 NaN
1.73333333333 0.666666666667 NaN
1.76666666667 0.666666666667 NaN
1.8 0.666666666667 NaN
1.83333333333 0.666666666667 NaN
1.86666666667 0.666666666667 NaN
1.9 0.666666666667 NaN
1.93333333333 0.666666666667 NaN
1.96666666667 0.666666666667 NaN
2 0.666666666667 NaN
0 0.733333333333 NaN
0.0333333333333 0.733333333333 0.0190063007636
0.0666666666667 0.733333333333 0.0394016516576
0.1 0.733333333333 0.0612237161519
0.133333333333 0.733333333333 0.0844945692514
0.166666666667 0.733333333333 0.109215121266
0.2 0.733333333333 0.135358167759
0.233333333333 0.733333333333 0.162859853984
0.266666666667 0.733333333333 0.191609462938
0.3 0.733333333333 0.221437784473
0.333333333333 0.733333333333 0.252105114409
0.366666666667 0.733333333333 0.283291443791
0.4 0.733333333333 0.314593724325
0.433333333333 0.733333333333 0.345537466192
0.466666666667 0.733333333333 0.375609756098
0.5 0.733333333333 0.404314196367
0.533333333333 0.733333333333 0.431234832504
0.566666666667 0.733333333333 0.456084986284
0.6 0.733333333333 0.478721349293
0.633333333333 0.733333333333 0.499123138791
0.666666666667 0.733333333333 0.517353061394
0.7 0.733333333333 0.533518627789
0.733333333333 0.733333333333 0.547743691578
0.766666666667 0.733333333333 0.560151423716
0.8 0.733333333333 0.570855827788
0.833333333333 0.733333333333 0.579958351185
0.866666666667 0.733333333333 0.58754699846
0.9 0.733333333333 0.593696327941
0.933333333333 0.733333333333 0.598467394028
0.966666666667 0.733333333333 0.601907061998
1 0.733333333333 0.604046242775
1.03333333333 0.733333333333 0.604896526826
1.06666666667 0.733333333333 0.604444444444
1.1 0.733333333333 0.602642090717
1.13333333333 0.733333333333 0.599392007234
1.16666666667 0.733333333333 0.59452283087
1.2 0.733333333333 0.587750198273
1.23333333333 0.733333333333 0.578615357941
1.26666666667 0.733333333333 0.566395663957
1.3 0.733333333333 0.55
1.33333333333 0.733333333333 0.527927214893
1.36666666667 0.733333333333 0.498476633455
1.4 0.733333333333 0.460352498265
1.43333333333 0.733333333333 0.413304944649
1.46666666667 0.733333333333 0.358131844896
1.5 0.733333333333 0.296098943064
1.53333333333 0.733333333333 0.228421159404
1.56666666667 0.733333333333 0.156065311519
1.6 0.733333333333 0.0797495967088
1.63333333333 0.733333333333 NaN
1.66666666667 0.733333333333 NaN
1.7 0.733333333333 NaN
1.73333333333 0.733333333333 NaN
1.76666666667 0.733333333333 NaN
1.8 0.733333333333 NaN
1.83333333333 0.733333333333 NaN
1.86666666667 0.733333333333 NaN
1.9 0.733333333333 NaN
1.93333333333 0.733333333333 NaN
1.96666666667 0.733333333333 NaN
2 0.733333333333 NaN
0 0.8 NaN
0.0333333333333 0.8 0.0186715205702
0.0666666666667 0.8 0.0385783073879
0.1 0.8 0.0597365693723
0.133333333333 0.8 0.0821461942091
0.166666666667 0.8 0.10578614953
0.2 0.8 0.130609167105
0.233333333333 0.8 0.156535823826
0.266666666667 0.8 0.183448337251
0.3 0.8 0.211184726929
0.333333333333 0.8 0.2395344746
0.366666666667 0.8 0.268237390904
0.4 0.8 0.296987844221
0.433333333333 0.8 0.325446379008
0.466666666667 0.8 0.353259480661
0.5 0.8 0.380085625829
0.533333333333 0.8 0.40562262091
0.566666666667 0.8 0.429629492396
0.6 0.8 0.451937515251
0.633333333333 0.8 0.47244896076
0.666666666667 0.8 0.491126360143
0.7 0.8 0.507977161946
0.733333333333 0.8 0.523038196378
0.766666666667 0.8 0.53636255049
0.8 0.8 0.548009662093
0.833333333333 0.8 0.55803830412
0.866666666667 0.8 0.566501652991
0.9 0.8 0.573443556293
0.933333333333 0.8 0.578895191351
0.966666666667 0.8 0.582871383616
1 0.8 0.585365853659
1.03333333333 0.8 0.586344542527
1.06666666667 0.8 0.585735897118
1.1 0.8 0.58341655949
1.13333333333 0.8 0.579190330332
1.16666666667 0.8 0.57275781587
1.2 0.8 0.563674726172
1.23333333333 0.8 0.551300902411
1.26666666667 0.8 0.534755127076
1.3 0.8 0.512918235584
1.33333333333 0.8 0.4845572178
1.36666666667 0.8 0.448614676328
1.4 0.8 0.404556192193
1.43333333333 0.8 0.352525648074
1.46666666667 0.8 0.293191949883
1.5 0.8 0.227449662886
1.53333333333 0.8 0.156183495688
1.56666666667 0.8 0.0801590077716
1.6 0.8 NaN
1.63333333333 0.8 NaN
1.66666666667 0.8 NaN
1.7 0.8 NaN
1.73333333333 0.8 NaN
1.76666666667 0.8 NaN
1.8 0.8 NaN
1.83333333333 0.8 NaN
1.86666666667 0.8 NaN
1.9 0.8 NaN
1.93333333333 0.8 NaN
1.96666666667 0.8 NaN
2 0.8 NaN
0 0.866666666667 NaN
0.0333333333333 0.866666666667 0.018215238829
0.0666666666667 0.866666666667 0.0375173916737
0.1 0.866666666667 0.0579065588848
0.133333333333 0.866666666667 0.0793673427036
0.166666666667 0.866666666667 0.101865439917
0.2 0.866666666667 0.125344004249
0.233333333333 0.866666666667 0.149719989937
0.266666666667 0.866666666667 0.174880827914
0.3 0.866666666667 0.200681958872
0.333333333333 0.866666666667 0.226945924854
0.366666666667 0.866666666667 0.253463838308
0.4 0.866666666667 0.28
0.433333333333 0.866666666667 0.306300104913
0.466666666667 0.866666666667 0.332102795919
0.5 0.866666666667 0.357153397431
0.533333333333 0.866666666667 0.381217801272
0.566666666667 0.866666666667 0.404094115655
0.6 0.866666666667 0.425620106345
0.633333333333 0.866666666667 0.445675544044
0.666666666667 0.866666666667 0.464179843845
0.7 0.866666666667 0.481086304735
0.733333333333 0.866666666667 0.496374561751
0.766666666667 0.866666666667 0.510042630017
0.8 0.866666666667 0.522099416541
0.833333333333 0.866666666667 0.53255805503
0.866666666667 0.866666666667 0.541430016401
0.9 0.866666666667 0.548719685757
0.933333333333 0.866666666667 0.554418935734
0.966666666667 0.866666666667 0.558501109573
1 0.866666666667 0.560913705584
1.03333333333 0.866666666667 0.561568897357
1.06666666667 0.866666666667 0.560330832917
1.1 0.866666666667 0.556998503492
1.13333333333 0.866666666667 0.55128309655
1.16666666667 0.866666666667 0.542779746868
1.2 0.866666666667 0.530936717431
1.23333333333 0.866666666667 0.515032178863
1.26666666667 0.866666666667 0.49418079593
1.3 0.866666666667 0.467403281338
1.33333333333 0.866666666667 0.433781533373
1.36666666667 0.866666666667 0.392667634923
1.4 0.866666666667 0.343844718719
1.43333333333 0.866666666667 0.287541891061
1.46666666667 0.866666666667 0.224308712496
1.5 0.866666666667 0.154843158262
1.53333333333 0.866666666667 0.0798565891686
1.56666666667 0.866666666667 NaN
1.6 0.866666666667 NaN
1.63333333333 0.866666666667 NaN
1.66666666667 0.866666666667 NaN
1.7 0.866666666667 NaN
1.73333333333 0.866666666667 NaN
1.76666666667 0.866666666667 NaN
1.8 0.866666666667 NaN
1.83333333333 0.866666666667 NaN
1.86666666667 0.866666666667 NaN
1.9 0.866666666667 NaN
1.93333333333 0.866666666667 NaN
1.96666666667 0.866666666667 NaN
2 0.866666666667 NaN
0 0.933333333333 NaN
0.0333333333333 0.933333333333 0.0176757065445
0.0666666666667 0.933333333333 0.0363006342399
0.1 0.933333333333 0.0558636164102
0.133333333333 0.933333333333 0.076339626184
0.166666666667 0.933333333333 0.0976874161031
0.2 0.933333333333 0.11984718925
0.233333333333 0.933333333333 0.142738492025
0.266666666667 0.933333333333 0.166258588887
0.3 0.933333333333 0.190281645289
0.333333333333 0.933333333333 0.214659085349
0.366666666667 0.933333333333 0.239221475104
0.4 0.933333333333 0.263782177334
0.433333333333 0.933333333333 0.288142809003
0.466666666667 0.933333333333 0.312100219378
0.5 0.933333333333 0.335454357511
0.533333333333 0.933333333333 0.358016117936
0.566666666667 0.933333333333 0.379614155524
0.6 0.933333333333 0.400099805383
0.633333333333 0.933333333333 0.41934959807
0.666666666667 0.933333333333 0.437265305002
0.7 0.933333333333 0.453771836991
0.733333333333 0.933333333333 0.468813545674
0.766666666667 0.933333333333 0.482349516716
0.8 0.933333333333 0.494348334769
0.833333333333 0.933333333333 0.504782611375
0.866666666667 0.933333333333 0.513623358334
0.9 0.933333333333 0.520834095452
0.933333333333 0.933333333333 0.526364412983
0.966666666667 0.933333333333 0.530142561262
1 0.933333333333 0.532066508314
1.03333333333 0.933333333333 0.531992804465
1.06666666667 0.933333333333 0.529722581921
1.1 0.933333333333 0.524984255854
1.13333333333 0.933333333333 0.517413318339
1.16666666667 0.933333333333 0.506531616251
1.2 0.933333333333 0.491732410768
1.23333333333 0.933333333333 0.472283425304
1.26666666667 0.933333333333 0.44736538166
1.3 0.933333333333 0.416160440251
1.33333333333 0.933333333333 0.377983763222
1.36666666667 0.933333333333 0.332416090762
1.4 0.933333333333 0.279376478474
1.43333333333 0.933333333333 0.21910209337
1.46666666667 0.933333333333 0.152056804343
1.5 0.933333333333 0.0788205595575
1.53333333333 0.933333333333 NaN
1.56666666667 0.933333333333 NaN
1.6 0.933333333333 NaN
1.63333333333 0.933333333333 NaN
1.66666666667 0.933333333333 NaN
1.7 0.933333333333 NaN
1.73333333333 0.933333333333 NaN
1.76666666667 0.933333333333 NaN
1.8 0.933333333333 NaN
1.83333333333 0.933333333333 NaN
1.86666666667 0.933333333333 NaN
1.9 0.933333333333 NaN
1.93333333333 0.933333333333 NaN
1.96666666667 0.933333333333 NaN
2 0.933333333333 NaN
0 1 NaN
0.0333333333333 1 0.0170823752964
0.0666666666667 1 0.0349890922798
0.1 1 0.0537015222939
0.133333333333 1 0.0731890638489
0.166666666667 1 0.0934075711878
0.2 1 0.114297919995
0.233333333333 1 0.135784847972
0.266666666667 1 0.157776236331
0.3 1 0.18016301537
0.333333333333 1 0.202819872711
0.366666666667 1 0.225606905486
0.4 1 0.248372279705
0.433333333333 1 0.270955841535
0.466666666667 1 0.293193479749
0.5 1 0.314921894064
0.533333333333 1 0.335983317427
0.566666666667 1 0.356229705442
0.6 1 0.375525959137
0.633333333333 1 0.393751877369
0.666666666667 1 0.410802706919
0.7 1 0.426588324936
0.733333333333 1 0.441031209748
0.766666666667 1 0.454063410302
0.8 1 0.465622711353
0.833333333333 1 0.475648125044
0.866666666667 1 0.48407473969
0.9 1 0.490827841513
0.933333333333 1 0.495816109124
0.966666666667 1 0.498923577392
1 1 0.5
1.03333333333 1 0.498849256683
1.06666666667 1 0.495215652762
1.1 1 0.488768532035
1.13333333333 1 0.479086861936
1.16666666667 1 0.465647675948
1.2 1 0.447825480735
1.23333333333 1 0.424912827216
1.26666666667 1 0.396171948878
1.3 1 0.360918951522
1.33333333333 1 0.318624360229
1.36666666667 1 0.268996562459
1.4 1 0.21201509117
1.43333333333 1 0.147904139223
1.46666666667 1 0.0770652766577
1.5 1 NaN
1.53333333333 1 NaN
1.56666666667 1 NaN
1.6 1 NaN
1.63333333333 1 NaN
1.66666666667 1 NaN
1.7 1 NaN
1.73333333333 1 NaN
1.76666666667 1 NaN
1.8 1 NaN
1.83333333333 1 NaN
1.86666666667 1 NaN
1.9 1 NaN
1.93333333333 1 NaN
1.96666666667 1 NaN
2 1 NaN
0 1.06666666667 NaN
0.0333333333333 1.06666666667 0.0164571956177
0.0666666666667 1.06666666667 0.0336269362818
0.1 1.06666666667 0.05148588291
0.133333333333 1.06666666667 0.0700005373479
0.166666666667 1.06666666667 0.0891262176512
0.2 1.06666666667 0.108806193024
0.233333333333 1.06666666667 0.128971068746
0.266666666667 1.06666666667 0.149538519799
0.3 1.06666666667 0.17041347102
0.333333333333 1.06666666667 0.191488807199
0.366666666667 1.06666666667 0.212646665219
0.4 1.06666666667 0.2337603111
0.433333333333 1.06666666667 0.25469654074
0.466666666667 1.06666666667 0.275318472003
0.5 1.06666666667 0.295488529834
0.533333333333 1.06666666667 0.315071379016
0.566666666667 1.06666666667 0.333936542589
0.6 1.06666666667 0.351960462856
0.633333333333 1.06666666667 0.369027812241
0.666666666667 1.06666666667 0.385031931024
0.7 1.06666666667 0.399874341161
0.733333333333 1.06666666667 0.413463343682
0.766666666667 1.06666666667 0.425711739783
0.8 1.06666666667 0.436533717909
0.833333333333 1.06666666667 0.44584092227
0.866666666667 1.06666666667 0.453537669035
0.9 1.06666666667 0.45951521445
0.933333333333 1.06666666667 0.463644918308
0.966666666667 1.06666666667 0.465770107608
1 1.06666666667 0.465696465696
1.03333333333 1.06666666667 0.463180916648
1.06666666667 1.06666666667 0.457919351751
1.1 1.06666666667 0.449534312216
1.13333333333 1.06666666667 0.437565066493
1.16666666667 1.06666666667 0.42146442095
1.2 1.06666666667 0.400608596513
1.23333333333 1.06666666667 0.374327136669
1.26666666667 1.06666666667 0.341956670588
1.3 1.06666666667 0.302913715861
1.33333333333 1.06666666667 0.256769940901
1.36666666667 1.06666666667 0.20330635956
1.4 1.06666666667 0.142528601674
1.43333333333 1.06666666667 0.0746418869013
1.46666666667 1.06666666667 NaN
1.5 1.06666666667 NaN
1.53333333333 1.06666666667 NaN
1.56666666667 1.06666666667 NaN
1.6 1.06666666667 NaN
1.63333333333 1.06666666667 NaN
1.66666666667 1.06666666667 NaN
1.7 1.06666666667 NaN
1.73333333333 1.06666666667 NaN
1.76666666667 1.06666666667 NaN
1.8 1.06666666667 NaN
1.83333333333 1.06666666667 NaN
1.86666666667 1.06666666667 NaN
1.9 1.06666666667 NaN
1.93333333333 1.06666666667 NaN
1.96666666667 1.06666666667 NaN
2 1.06666666667 NaN
0 1.13333333333 NaN
0.0333333333333 1.13333333333 0.0158161528843
0.0666666666667 1.13333333333 0.0322454067635
0.1 1.13333333333 0.0492615975161
0.133333333333 1.13333333333 0.0668299979402
0.166666666667 1.13333333333 0.0849066534266
0.2 1.13333333333 0.103437863423
0.233333333333 1.13333333333 0.122359864805
0.266666666667 1.13333333333 0.141598773483
0.3 1.13333333333 0.161070834618
0.333333333333 1.13333333333 0.180683018243
0.366666666667 1.13333333333 0.200333974974
0.4 1.13333333333 0.219915336554
0.433333333333 1.13333333333 0.23931331036
0.466666666667 1.13333333333 0.258410479902
0.5 1.13333333333 0.277087690061
0.533333333333 1.13333333333 0.295225871891
0.566666666667 1.13333333333 0.312707651527
0.6 1.13333333333 0.32941859285
0.633333333333 1.13333333333 0.34524794234
0.666666666667 1.13333333333 0.36008877236
0.7 1.13333333333 0.373837449057
0.733333333333 1.13333333333 0.386392376183
0.766666666667 1.13333333333 0.39765198052
0.8 1.13333333333 0.407511905032
0.833333333333 1.13333333333 0.415861362248
0.866666666667 1.13333333333 0.422578576312
0.9 1.13333333333 0.427525215613
0.933333333333 1.13333333333 0.43053970352
0.966666666667 1.13333333333 0.431429317581
1 1.13333333333 0.429961089494
1.03333333333 1.13333333333 0.425851765036
1.06666666667 1.13333333333 0.418757566686
1.1 1.13333333333 0.408265319465
1.13333333333 1.13333333333 0.393887683326
1.16666666667 1.13333333333 0.375066583219
1.2 1.13333333333 0.351189770643
1.23333333333 1.13333333333 0.321624535384
1.26666666667 1.13333333333 0.285768573355
1.3 1.13333333333 0.243110953705
1.33333333333 1.13333333333 0.193289039478
1.36666666667 1.13333333333 0.136125290572
1.4 1.13333333333 0.0716340942265
1.43333333333 1.13333333333 NaN
1.46666666667 1.13333333333 NaN
1.5 1.13333333333 NaN
1.53333333333 1.13333333333 NaN
1.56666666667 1.13333333333 NaN
1.6 1.13333333333 NaN
1.63333333333 1.13333333333 NaN
1.66666666667 1.13333333333 NaN
1.7 1.13333333333 NaN
1.73333333333 1.13333333333 NaN
1.76666666667 1.13333333333 NaN
1.8 1.13333333333 NaN
1.83333333333 1.13333333333 NaN
1.86666666667 1.13333333333 NaN
1.9 1.13333333333 NaN
1.93333333333 1.13333333333 NaN
1.96666666667 1.13333333333 NaN
2 1.13333333333 NaN
0 1.2 NaN
0.0333333333333 1.2 0.015170684049
0.0666666666667 1.2 0.0308662075272
0.1 1.2 0.0470588235294
0.133333333333 1.2 0.0637135597116
0.166666666667 1.2 0.0807877836332
0.2 1.2 0.098230887895
0.233333333333 1.2 0.115984128636
0.266666666667 1.2 0.133980648356
0.3 1.2 0.152145707695
0.333333333333 1.2 0.170397140176
0.366666666667 1.2 0.188646029066
0.4 1.2 0.206797587037
0.433333333333 1.2 0.224752198583
0.466666666667 1.2 0.242406564327
0.5 1.2 0.259654867711
0.533333333333 1.2 0.276389870596
0.566666666667 1.2 0.292503836557
0.6 1.2 0.307889179844
0.633333333333 1.2 0.322438743267
0.666666666667 1.2 0.336045617546
0.7 1.2 0.348602425147
0.733333333333 1.2 0.36
0.766666666667 1.2 0.37012539825
0.8 1.2 0.378859173047
0.833333333333 1.2 0.386071839179
0.866666666667 1.2 0.391619445138
0.9 1.2 0.395338169767
0.933333333333 1.2 0.397037883871
0.966666666667 1.2 0.396494690606
1 1.2 0.393442622951
1.03333333333 1.2 0.387564988469
1.06666666667 1.2 0.378486372869
1.1 1.2 0.365767078079
1.13333333333 1.2 0.348902702553
1.16666666667 1.2 0.327332361693
1.2 1.2 0.300459043169
1.23333333333 1.2 0.267683914075
1.26666666667 1.2 0.22845252066
1.3 1.2 0.18230556502
1.33333333333 1.2 0.128922924775
1.36666666667 1.2 0.068149887158
1.4 1.2 NaN
1.43333333333 1.2 NaN
1.46666666667 1.2 NaN
1.5 1.2 NaN
1.53333333333 1.2 NaN
1.56666666667 1.2 NaN
1.6 1.2 NaN
1.63333333333 1.2 NaN
1.66666666667 1.2 NaN
1.7 1.2 NaN
1.73333333333 1.2 NaN
1.76666666667 1.2 NaN
1.8 1.2 NaN
1.83333333333 1.2 NaN
1.86666666667 1.2 NaN
1.9 1.2 NaN
1.93333333333 1.2 NaN
1.96666666667 1.2 NaN
2 1.2 NaN
0 1.26666666667 NaN
0.0333333333333 1.26666666667 0.0145288444101
0.0666666666667 1.26666666667 0.0295041561265
0.1 1.26666666667 0.0448973966861
0.133333333333 1.26666666667 0.0606738916212
0.166666666667 1.26666666667 0.0767925379909
0.2 1.26666666667 0.0932056044887
0.233333333333 1.26666666667 0.109858643391
0.266666666667 1.26666666667 0.12669053043
0.3 1.26666666667 0.143633643227
0.333333333333 1.26666666667 0.160614181103
0.366666666667 1.26666666667 0.177552619054
0.4 1.26666666667 0.194364276839
0.433333333333 1.26666666667 0.210959971403
0.466666666667 1.26666666667 0.227246708079
0.5 1.26666666667 0.243128354491
0.533333333333 1.26666666667 0.258506231687
0.566666666667 1.26666666667 0.273279550554
0.6 1.26666666667 0.287345618091
0.633333333333 1.26666666667 0.300599737364
0.666666666667 1.26666666667 0.312934725845
0.7 1.26666666667 0.324239978189
0.733333333333 1.26666666667 0.3344
0.766666666667 1.26666666667 0.343292337967
0.8 1.26666666667 0.350784829246
0.833333333333 1.26666666667 0.356732091277
0.866666666667 1.26666666667 0.360971177616
0.9 1.26666666667 0.363316345709
0.933333333333 1.26666666667 0.363552935563
0.966666666667 1.26666666667 0.361430469671
1 1.26666666667 0.356655290102
1.03333333333 1.26666666667 0.348883389638
1.06666666667 1.26666666667 0.337714600594
1.1 1.26666666667 0.322689957039
1.13333333333 1.26666666667 0.30329470421
1.16666666667 1.26666666667 0.278969758159
1.2 1.26666666667 0.249133882786
1.23333333333 1.26666666667 0.213216920465
1.26666666667 1.26666666667 0.170701062927
1.3 1.26666666667 0.121163408582
1.33333333333 1.26666666667 0.0643109089297
1.36666666667 1.26666666667 NaN
1.4 1.26666666667 NaN
1.43333333333 1.26666666667 NaN
1.46666666667 1.26666666667 NaN
1.5 1.26666666667 NaN
1.53333333333 1.26666666667 NaN
1.56666666667 1.26666666667 NaN
1.6 1.26666666667 NaN
1.63333333333 1.26666666667 NaN
1.66666666667 1.26666666667 NaN
1.7 1.26666666667 NaN
1.73333333333 1.26666666667 NaN
1.76666666667 1.26666666667 NaN
1.8 1.26666666667 NaN
1.83333333333 1.26666666667 NaN
1.86666666667 1.26666666667 NaN
1.9 1.26666666667 NaN
1.93333333333 1.26666666667 NaN
1.96666666667 1.26666666667 NaN
2 1.26666666667 NaN
0 1.33333333333 NaN
0.0333333333333 1.33333333333 0.0138962122715
0.0666666666667 1.33333333333 0.0281691554425
0.1 1.33333333333 0.0427899853425
0.133333333333 1.33333333333 0.0577245935287
0.166666666667 1.33333333333 0.0729333999207
0.2 1.33333333333 0.0883712137183
0.233333333333 1.33333333333 0.103987172934
0.266666666667 1.33333333333 0.119724769878
0.3 1.33333333333 0.13552196556
0.333333333333 1.33333333333 0.151311390237
0.366666666667 1.33333333333 0.167020620344
0.4 1.33333333333 0.182572514131
0.433333333333 1.33333333333 0.197885579873
0.466666666667 1.33333333333 0.212874342046
0.5 1.33333333333 0.227449662886
0.533333333333 1.33333333333 0.241518969738
0.566666666667 1.33333333333 0.254986332756
0.6 1.33333333333 0.267752332994
0.633333333333 1.33333333333 0.2797136574
0.666666666667 1.33333333333 0.290762354371
0.7 1.33333333333 0.300784680892
0.733333333333 1.33333333333 0.309659469526
0.766666666667 1.33333333333 0.317255941075
0.8 1.33333333333 0.323430887942
0.833333333333 1.33333333333 0.3280251574
0.866666666667 1.33333333333 0.330859379469
0.9 1.33333333333 0.331728921459
0.933333333333 1.33333333333 0.330398127029
0.966666666667 1.33333333333 0.326594034968
1 1.33333333333 0.32
1.03333333333 1.33333333333 0.310249979906
1.06666666667 1.33333333333 0.296924712098
1.1 1.33333333333 0.279551520511
1.13333333333 1.33333333333 0.257609902326
1.16666666667 1.33333333333 0.230545033821
1.2 1.33333333333 0.197790509017
1.23333333333 1.33333333333 0.158799721939
1.26666666667 1.33333333333 0.113082561069
1.3 1.33333333333 0.0602414835715
1.33333333333 1.33333333333 NaN
1.36666666667 1.33333333333 NaN
1.4 1.33333333333 NaN
1.43333333333 1.33333333333 NaN
1.46666666667 1.33333333333 NaN
1.5 1.33333333333 NaN
1.53333333333 1.33333333333 NaN
1.56666666667 1.33333333333 NaN
1.6 1.33333333333 NaN
1.63333333333 1.33333333333 NaN
1.66666666667 1.33333333333 NaN
1.7 1.33333333333 NaN
1.73333333333 1.33333333333 NaN
1.76666666667 1.33333333333 NaN
1.8 1.33333333333 NaN
1.83333333333 1.33333333333 NaN
1.86666666667 1.33333333333 NaN
1.9 1.33333333333 NaN
1.93333333333 1.33333333333 NaN
1.96666666667 1.33333333333 NaN
2 1.33333333333 NaN
0 1.4 NaN
0.0333333333333 1.4 0.0132765672349
0.0666666666667 1.4 0.0268676229134
0.1 1.4 0.0407443011947
0.133333333333 1.4 0.0548731614945
0.166666666667 1.4 0.0692160294866
0.2 1.4 0.0837298861042
0.233333333333 1.4 0.0983668092919
0.266666666667 1.4 0.113073970657
0.3 1.4 0.127793685695
0.333333333333 1.4 0.14246351197
0.366666666667 1.4 0.157016384534
0.4 1.4 0.171380772271
0.433333333333 1.4 0.185480832791
0.466666666667 1.4 0.199236537376
0.5 1.4 0.212563731429
0.533333333333 1.4 0.225374090151
0.566666666667 1.4 0.237574923804
0.6 1.4 0.249068782028
0.633333333333 1.4 0.259752802046
0.666666666667 1.4 0.269517741304
0.7 1.4 0.278246631016
0.733333333333 1.4 0.285812983707
0.766666666667 1.4 0.292078486182
0.8 1.4 0.296890111572
0.833333333333 1.4 0.300076594473
0.866666666667 1.4 0.301444238485
0.9 1.4 0.300772076584
0.933333333333 1.4 0.297806496963
0.966666666667 1.4 0.292255599828
1 1.4 0.283783783784
1.03333333333 1.4 0.272007384006
1.06666666667 1.4 0.256492578425
1.1 1.4 0.23675716238
1.13333333333 1.4 0.212277995289
1.16666666667 1.4 0.182505683471
1.2 1.4 0.146887112585
1.23333333333 1.4 0.104894701618
1.26666666667 1.4 0.0560590669121
1.3 1.4 NaN
1.33333333333 1.4 NaN
1.36666666667 1.4 NaN
1.4 1.4 NaN
1.43333333333 1.4 NaN
1.46666666667 1.4 NaN
1.5 1.4 NaN
1.53333333333 1.4 NaN
1.56666666667 1.4 NaN
1.6 1.4 NaN
1.63333333333 1.4 NaN
1.66666666667 1.4 NaN
1.7 1.4 NaN
1.73333333333 1.4 NaN
1.76666666667 1.4 NaN
1.8 1.4 NaN
1.83333333333 1.4 NaN
1.86666666667 1.4 NaN
1.9 1.4 NaN
1.93333333333 1.4 NaN
1.96666666667 1.4 NaN
2 1.4 NaN
0 1.46666666667 NaN
0.0333333333333 1.46666666667 0.0126723894614
0.0666666666667 1.46666666667 0.0256035133459
0.1 1.46666666667 0.0387646374036
0.133333333333 1.46666666667 0.0521229935646
0.166666666667 1.46666666667 0.0656416458698
0.2 1.46666666667 0.0792793879735
0.233333333333 1.46666666667 0.0929906734468
0.266666666667 1.46666666667 0.106725577897
0.3 1.46666666667 0.120429789125
0.333333333333 1.46666666667 0.134044618188
0.366666666667 1.46666666667 0.147507020378
0.4 1.46666666667 0.16074961085
0.433333333333 1.46666666667 0.173700655005
0.466666666667 1.46666666667 0.186284008953
0.5 1.46666666667 0.198418980424
0.533333333333 1.46666666667 0.210020075545
0.566666666667 1.46666666667 0.22099659195
0.6 1.46666666667 0.231252013798
0.633333333333 1.46666666667 0.240683159412
0.666666666667 1.46666666667 0.249179027685
0.7 1.46666666667 0.256619285295
0.733333333333 1.46666666667 0.262872334153
0.766666666667 1.46666666667 0.267792898709
0.8 1.46666666667 0.271219078738
0.833333333333 1.46666666667 0.272968829525
0.866666666667 1.46666666667 0.272835865225
0.9 1.46666666667 0.270585042876
0.933333333333 1.46666666667 0.265947387738
0.966666666667 1.46666666667 0.258615080326
1 1.46666666667 0.248236953456
1.03333333333 1.46666666667 0.234415341034
1.06666666667 1.46666666667 0.21670544418
1.1 1.46666666667 0.194618644207
1.13333333333 1.46666666667 0.167631236686
1.16666666667 1.46666666667 0.135199679018
1.2 1.46666666667 0.0967824704773
1.23333333333 1.46666666667 0.0518672521335
1.26666666667 1.46666666667 NaN
1.3 1.46666666667 NaN
1.33333333333 1.46666666667 NaN
1.36666666667 1.46666666667 NaN
1.4 1.46666666667 NaN
1.43333333333 1.46666666667 NaN
1.46666666667 1.46666666667 NaN
1.5 1.46666666667 NaN
1.53333333333 1.46666666667 NaN
1.56666666667 1.46666666667 NaN
1.6 1.46666666667 NaN
1.63333333333 1.46666666667 NaN
1.66666666667 1.46666666667 NaN
1.7 1.46666666667 NaN
1.73333333333 1.46666666667 NaN
1.76666666667 1.46666666667 NaN
1.8 1.46666666667 NaN
1.83333333333 1.46666666667 NaN
1.86666666667 1.46666666667 NaN
1.9 1.46666666667 NaN
1.93333333333 1.46666666667 NaN
1.96666666667 1.46666666667 NaN
2 1.46666666667 NaN
0 1.53333333333 NaN
0.0333333333333 1.53333333333 0.0120852236611
0.0666666666667 1.53333333333 0.0243790469054
0.1 1.53333333333 0.0368529372522
0.133333333333 1.53333333333 0.0494747498638
0.166666666667 1.53333333333 0.0622086035706
0.2 1.53333333333 0.0750147753229
0.233333333333 1.53333333333 0.0878496120443
0.266666666667 1.53333333333 0.100665456966
0.3 1.53333333333 0.113410585213
0.333333333333 1.53333333333 0.126029140682
0.366666666667 1.53333333333 0.138461063185
0.4 1.53333333333 0.15064199134
0.433333333333 1.53333333333 0.16250312298
0.466666666667 1.53333333333 0.173971010809
0.5 1.53333333333 0.184967266803
0.533333333333 1.53333333333 0.195408144429
0.566666666667 1.53333333333 0.20520396317
0.6 1.53333333333 0.214258335192
0.633333333333 1.53333333333 0.222467149368
0.666666666667 1.53333333333 0.229717263637
0.7 1.53333333333 0.235884853342
0.733333333333 1.53333333333 0.240833361978
0.766666666667 1.53333333333 0.244411003491
0.8 1.53333333333 0.246447775094
0.833333333333 1.53333333333 0.246751961455
0.866666666667 1.53333333333 0.245106151945
0.9 1.53333333333 0.241262862178
0.933333333333 1.53333333333 0.234939960459
0.966666666667 1.53333333333 0.225816259834
1 1.53333333333 0.213527851459
1.03333333333 1.53333333333 0.197666012565
1.06666666667 1.53333333333 0.177777777778
1.1 1.53333333333 0.153370424664
1.13333333333 1.53333333333 0.123921052988
1.16666666667 1.53333333333 0.0888919764049
1.2 1.53333333333 0.0477517074679
1.23333333333 1.53333333333 NaN
1.26666666667 1.53333333333 NaN
1.3 1.53333333333 NaN
1.33333333333 1.53333333333 NaN
1.36666666667 1.53333333333 NaN
1.4 1.53333333333 NaN
1.43333333333 1.53333333333 NaN
1.46666666667 1.53333333333 NaN
1.5 1.53333333333 NaN
1.53333333333 1.53333333333 NaN
1.56666666667 1.53333333333 NaN
1.6 1.53333333333 NaN
1.63333333333 1.53333333333 NaN
1.66666666667 1.53333333333 NaN
1.7 1.53333333333 NaN
1.73333333333 1.53333333333 NaN
1.76666666667 1.53333333333 NaN
1.8 1.53333333333 NaN
1.83333333333 1.53333333333 NaN
1.86666666667 1.53333333333 NaN
1.9 1.53333333333 NaN
1.93333333333 1.53333333333 NaN
1.96666666667 1.53333333333 NaN
2 1.53333333333 NaN
0 1.6 NaN
0.0333333333333 1.6 0.0115159433467
0.0666666666667 1.6 0.023195226646
0.1 1.6 0.0350095378554
0.133333333333 1.6 0.046927278772
0.166666666667 1.6 0.0589134418571
0.2 1.6 0.0709294949954
0.233333333333 1.6 0.0829332716929
0.266666666667 1.6 0.0948788625648
0.3 1.6 0.106716501986
0.333333333333 1.6 0.118392441487
0.366666666667 1.6 0.129848798876
0.4 1.6 0.141023369126
0.433333333333 1.6 0.151849379883
0.466666666667 1.6 0.162255170911
0.5 1.6 0.172163773059
0.533333333333 1.6 0.18149235827
0.566666666667 1.6 0.190151527995
0.6 1.6 0.198044403053
0.633333333333 1.6 0.205065473876
0.666666666667 1.6 0.211099166512
0.7 1.6 0.216018077608
0.733333333333 1.6 0.219680832082
0.766666666667 1.6 0.221929522634
0.8 1.6 0.222586703758
0.833333333333 1.6 0.221451939655
0.866666666667 1.6 0.218297951869
0.9 1.6 0.212866487207
0.933333333333 1.6 0.204864138305
0.966666666667 1.6 0.193958504845
1 1.6 0.179775280899
1.03333333333 1.6 0.161897073841
1.06666666667 1.6 0.13986495334
1.1 1.6 0.113183808337
1.13333333333 1.6 0.0813324374167
1.16666666667 1.6 0.0437788020503
1.2 1.6 NaN
1.23333333333 1.6 NaN
1.26666666667 1.6 NaN
1.3 1.6 NaN
1.33333333333 1.6 NaN
1.36666666667 1.6 NaN
1.4 1.6 NaN
1.43333333333 1.6 NaN
1.46666666667 1.6 NaN
1.5 1.6 NaN
1.53333333333 1.6 NaN
1.56666666667 1.6 NaN
1.6 1.6 NaN
1.63333333333 1.6 NaN
1.66666666667 1.6 NaN
1.7 1.6 NaN
1.73333333333 1.6 NaN
1.76666666667 1.6 NaN
1.8 1.6 NaN
1.83333333333 1.6 NaN
1.86666666667 1.6 NaN
1.9 1.6 NaN
1.93333333333 1.6 NaN
1.96666666667 1.6 NaN
2 1.6 NaN
0 1.66666666667 NaN
0.0333333333333 1.66666666667 0.0109649424735
0.0666666666667 1.66666666667 0.0220522068213
0.1 1.66666666667 0.0332336892802
0.133333333333 1.66666666667 0.0444782504669
0.166666666667 1.66666666667 0.0557515872753
0.2 1.66666666667 0.0670161043081
0.233333333333 1.66666666667 0.0782307813643
0.266666666667 1.66666666667 0.0893510320285
0.3 1.66666666667 0.100328546664
0.333333333333 1.66666666667 0.111111111111
0.366666666667 1.66666666667 0.121642390097
0.4 1.66666666667 0.131861661801
0.433333333333 1.66666666667 0.141703487151
0.466666666667 1.66666666667 0.151097294277
0.5 1.66666666667 0.159966855143
0.533333333333 1.66666666667 0.168229627687
0.566666666667 1.66666666667 0.175795932991
0.6 1.66666666667 0.182567933187
0.633333333333 1.66666666667 0.188438372288
0.666666666667 1.66666666667 0.193289039478
0.7 1.66666666667 0.196988913554
0.733333333333 1.66666666667 0.199391949618
0.766666666667 1.66666666667 0.200334477093
0.8 1.66666666667 0.199632195176
0.833333333333 1.66666666667 0.197076782507
0.866666666667 1.66666666667 0.192432188518
0.9 1.66666666667 0.185430751582
0.933333333333 1.66666666667 0.175769400377
0.966666666667 1.66666666667 0.163106342694
1 1.66666666667 0.147058823529
1.03333333333 1.66666666667 0.127202717517
1.06666666667 1.66666666667 0.10307485922
1.1 1.66666666667 0.0741790290639
1.13333333333 1.66666666667 0.039996306549
1.16666666667 1.66666666667 NaN
1.2 1.66666666667 NaN
1.23333333333 1.66666666667 NaN
1.26666666667 1.66666666667 NaN
1.3 1.66666666667 NaN
1.33333333333 1.66666666667 NaN
1.36666666667 1.66666666667 NaN
1.4 1.66666666667 NaN
1.43333333333 1.66666666667 NaN
1.46666666667 1.66666666667 NaN
1.5 1.66666666667 NaN
1.53333333333 1.66666666667 NaN
1.56666666667 1.66666666667 NaN
1.6 1.66666666667 NaN
1.63333333333 1.66666666667 NaN
1.66666666667 1.66666666667 NaN
1.7 1.66666666667 NaN
1.73333333333 1.66666666667 NaN
1.76666666667 1.66666666667 NaN
1.8 1.66666666667 NaN
1.83333333333 1.66666666667 NaN
1.86666666667 1.66666666667 NaN
1.9 1.66666666667 NaN
1.93333333333 1.66666666667 NaN
1.96666666667 1.66666666667 NaN
2 1.66666666667 NaN
0 1.73333333333 NaN
0.0333333333333 1.73333333333 0.0104322745113
0.0666666666667 1.73333333333 0.0209495555503
0.1 1.73333333333 0.0315239180565
0.133333333333 1.73333333333 0.0421245919239
0.166666666667 1.73333333333 0.052717825544
0.2 1.73333333333 0.0632667421149
0.233333333333 1.73333333333 0.0737311845667
0.266666666667 1.73333333333 0.0840675436004
0.3 1.73333333333 0.0942285617661
0.333333333333 1.73333333333 0.104163104695
0.366666666667 1.73333333333 0.113815888536
0.4 1.73333333333 0.123127150299
0.433333333333 1.73333333333 0.132032245234
0.466666666667 1.73333333333 0.140461152454
0.5 1.73333333333 0.1483378669
0.533333333333 1.73333333333 0.155579652403
0.566666666667 1.73333333333 0.162096127162
0.6 1.73333333333 0.167788149648
0.633333333333 1.73333333333 0.172546470133
0.666666666667 1.73333333333 0.176250111404
0.7 1.73333333333 0.178764442677
0.733333333333 1.73333333333 0.179938915087
0.766666666667 1.73333333333 0.179604437498
0.8 1.73333333333 0.177570391409
0.833333333333 1.73333333333 0.173621317657
0.866666666667 1.73333333333 0.167513361177
0.9 1.73333333333 0.158970638831
0.933333333333 1.73333333333 0.147681803886
0.966666666667 1.73333333333 0.13329721856
1 1.73333333333 0.115427302997
1.03333333333 1.73333333333 0.093642778022
1.06666666667 1.73333333333 0.0674776109715
1.1 1.73333333333 0.0364354383712
1.13333333333 1.73333333333 NaN
1.16666666667 1.73333333333 NaN
1.2 1.73333333333 NaN
1.23333333333 1.73333333333 NaN
1.26666666667 1.73333333333 NaN
1.3 1.73333333333 NaN
1.33333333333 1.73333333333 NaN
1.36666666667 1.73333333333 NaN
1.4 1.73333333333 NaN
1.43333333333 1.73333333333 NaN
1.46666666667 1.73333333333 NaN
1.5 1.73333333333 NaN
1.53333333333 1.73333333333 NaN
1.56666666667 1.73333333333 NaN
1.6 1.73333333333 NaN
1.63333333333 1.73333333333 NaN
1.66666666667 1.73333333333 NaN
1.7 1.73333333333 NaN
1.73333333333 1.73333333333 NaN
1.76666666667 1.73333333333 NaN
1.8 1.73333333333 NaN
1.83333333333 1.73333333333 NaN
1.86666666667 1.73333333333 NaN
1.9 1.73333333333 NaN
1.93333333333 1.73333333333 NaN
1.96666666667 1.73333333333 NaN
2 1.73333333333 NaN
0 1.8 NaN
0.0333333333333 1.8 0.00991775351488
0.0666666666667 1.8 0.0198864425624
0.1 1.8 0.0298782823866
0.133333333333 1.8 0.0398627862631
0.166666666667 1.8 0.0498066187452
0.2 1.8 0.0596734361823
0.233333333333 1.8 0.0694237098817
0.266666666667 1.8 0.079014526033
0.3 1.8 0.0883993550596
0.333333333333 1.8 0.0975277813878
0.366666666667 1.8 0.106345182715
0.4 1.8 0.114792345701
0.433333333333 1.8 0.122805002595
0.466666666667 1.8 0.130313270645
0.5 1.8 0.137240973264
0.533333333333 1.8 0.143504818884
0.566666666667 1.8 0.149013410425
0.6 1.8 0.1536660555
0.633333333333 1.8 0.157351345438
0.666666666667 1.8 0.159945470532
0.7 1.8 0.161310240778
0.733333333333 1.8 0.161290787474
0.766666666667 1.8 0.159712933638
0.8 1.8 0.156380243725
0.833333333333 1.8 0.151070799598
0.866666666667 1.8 0.143533804895
0.9 1.8 0.133486198441
0.933333333333 1.8 0.120609561432
0.966666666667 1.8 0.104547729889
1 1.8 0.0849056603774
1.03333333333 1.8 0.0612502150354
1.06666666667 1.8 0.0331135851575
1.1 1.8 NaN
1.13333333333 1.8 NaN
1.16666666667 1.8 NaN
1.2 1.8 NaN
1.23333333333 1.8 NaN
1.26666666667 1.8 NaN
1.3 1.8 NaN
1.33333333333 1.8 NaN
1.36666666667 1.8 NaN
1.4 1.8 NaN
1.43333333333 1.8 NaN
1.46666666667 1.8 NaN
1.5 1.8 NaN
1.53333333333 1.8 NaN
1.56666666667 1.8 NaN
1.6 1.8 NaN
1.63333333333 1.8 NaN
1.66666666667 1.8 NaN
1.7 1.8 NaN
1.73333333333 1.8 NaN
1.76666666667 1.8 NaN
1.8 1.8 NaN
1.83333333333 1.8 NaN
1.86666666667 1.8 NaN
1.9 1.8 NaN
1.93333333333 1.8 NaN
1.96666666667 1.8 NaN
2 1.8 NaN
0 1.86666666667 NaN
0.0333333333333 1.86666666667 0.00942102769015
0.0666666666667 1.86666666667 0.0188617736296
0.1 1.86666666667 0.0282945515679
0.133333333333 1.86666666667 0.0376890787432
0.166666666667 1.86666666667 0.047012317851
0.2 1.86666666667 0.0562283017803
0.233333333333 1.86666666667 0.065297936147
0.266666666667 1.86666666667 0.0741787734716
0.3 1.86666666667 0.0828247514785
0.333333333333 1.86666666667 0.091185886427
0.366666666667 1.86666666667 0.0992079105896
0.4 1.86666666667 0.106831840975
0.433333333333 1.86666666667 0.113993464139
0.466666666667 1.86666666667 0.120622719465
0.5 1.86666666667 0.126642960636
0.533333333333 1.86666666667 0.131970072313
0.566666666667 1.86666666667 0.136511416413
0.6 1.86666666667 0.140164580143
0.633333333333 1.86666666667 0.142815896619
0.666666666667 1.86666666667 0.144338709252
0.7 1.86666666667 0.144591354225
0.733333333333 1.86666666667 0.143414843097
0.766666666667 1.86666666667 0.14063024215
0.8 1.86666666667 0.136035769604
0.833333333333 1.86666666667 0.129403670121
0.866666666667 1.86666666667 0.12047698196
0.9 1.86666666667 0.108966389132
0.933333333333 1.86666666667 0.094547449471
0.966666666667 1.86666666667 0.0768586046954
1 1.86666666667 0.0555004955401
1.03333333333 1.86666666667 0.0300371957215
1.06666666667 1.86666666667 NaN
1.1 1.86666666667 NaN
1.13333333333 1.86666666667 NaN
1.16666666667 1.86666666667 NaN
1.2 1.86666666667 NaN
1.23333333333 1.86666666667 NaN
1.26666666667 1.86666666667 NaN
1.3 1.86666666667 NaN
1.33333333333 1.86666666667 NaN
1.36666666667 1.86666666667 NaN
1.4 1.86666666667 NaN
1.43333333333 1.86666666667 NaN
1.46666666667 1.86666666667 NaN
1.5 1.86666666667 NaN
1.53333333333 1.86666666667 NaN
1.56666666667 1.86666666667 NaN
1.6 1.86666666667 NaN
1.63333333333 1.86666666667 NaN
1.66666666667 1.86666666667 NaN
1.7 1.86666666667 NaN
1.73333333333 1.86666666667 NaN
1.76666666667 1.86666666667 NaN
1.8 1.86666666667 NaN
1.83333333333 1.86666666667 NaN
1.86666666667 1.86666666667 NaN
1.9 1.86666666667 NaN
1.93333333333 1.86666666667 NaN
1.96666666667 1.86666666667 NaN
2 1.86666666667 NaN
0 1.93333333333 NaN
0.0333333333333 1.93333333333 0.00894163300483
0.0666666666667 1.93333333333 0.0178742869014
0.1 1.93333333333 0.0267703320801
0.133333333333 1.93333333333 0.0355996180815
0.166666666667 1.93333333333 0.04432930392
0.2 1.93333333333 0.0529236674531
0.233333333333 1.93333333333 0.0613438885706
0.266666666667 1.93333333333 0.0695477998524
0.3 1.93333333333 0.0774895970413
0.333333333333 1.93333333333 0.0851195001851
0.366666666667 1.93333333333 0.0923833546086
0.4 1.93333333333 0.0992221589676
0.433333333333 1.93333333333 0.105571505531
0.466666666667 1.93333333333 0.111360915538
0.5 1.93333333333 0.116513050072
0.533333333333 1.93333333333 0.120942774464
0.566666666667 1.93333333333 0.12455605203
0.6 1.93333333333 0.127248641275
0.633333333333 1.93333333333 0.128904570066
0.666666666667 1.93333333333 0.129394361605
0.7 1.93333333333 0.128572991392
0.733333333333 1.93333333333 0.126277563533
0.766666666667 1.93333333333 0.122324710975
0.8 1.93333333333 0.116507750394
0.833333333333 1.93333333333 0.108593661899
0.866666666667 1.93333333333 0.0983200196005
0.9 1.93333333333 0.0853920737376
0.933333333333 1.93333333333 0.0694802773713
0.966666666667 1.93333333333 0.0502186541834
1 1.93333333333 0.0272045028143
1.03333333333 1.93333333333 NaN
1.06666666667 1.93333333333 NaN
1.1 1.93333333333 NaN
1.13333333333 1.93333333333 NaN
1.16666666667 1.93333333333 NaN
1.2 1.93333333333 NaN
1.23333333333 1.93333333333 NaN
1.26666666667 1.93333333333 NaN
1.3 1.93333333333 NaN
1.33333333333 1.93333333333 NaN
1.36666666667 1.93333333333 NaN
1.4 1.93333333333 NaN
1.43333333333 1.93333333333 NaN
1.46666666667 1.93333333333 NaN
1.5 1.93333333333 NaN
1.53333333333 1.93333333333 NaN
1.56666666667 1.93333333333 NaN
1.6 1.93333333333 NaN
1.63333333333 1.93333333333 NaN
1.66666666667 1.93333333333 NaN
1.7 1.93333333333 NaN
1.73333333333 1.93333333333 NaN
1.76666666667 1.93333333333 NaN
1.8 1.93333333333 NaN
1.83333333333 1.93333333333 NaN
1.86666666667 1.93333333333 NaN
1.9 1.93333333333 NaN
1.93333333333 1.93333333333 NaN
1.96666666667 1.93333333333 NaN
2 1.93333333333 NaN
0 2 NaN
0.0333333333333 2 0.00847903227026
0.0666666666667 2 0.0169226218883
0.1 2 0.0253031559332
0.133333333333 2 0.0335905526976
0.166666666667 2 0.0417520803955
0.2 2 0.0497521518092
0.233333333333 2 0.0575520894619
0.266666666667 2 0.0651098548177
0.3 2 0.0723797337625
0.333333333333 2 0.0793119691897
0.366666666667 2 0.0858523299065
0.4 2 0.0919416032678
0.433333333333 2 0.0975149969669
0.466666666667 2 0.102501433289
0.5 2 0.10682271694
0.533333333333 2 0.110392555461
0.566666666667 2 0.113115409387
0.6 2 0.114885148224
0.633333333333 2 0.115583488363
0.666666666667 2 0.115078191273
0.7 2 0.113221005812
0.733333333333 2 0.109845348934
0.766666666667 2 0.104763736671
0.8 2 0.097765004644
0.833333333333 2 0.0886113973646
0.866666666667 2 0.0770356608617
0.9 2 0.0627383447066
0.933333333333 2 0.0453856053136
0.966666666667 2 0.0246078945447
1 2 NaN
1.03333333333 2 NaN
1.06666666667 2 NaN
1.1 2 NaN
1.13333333333 2 NaN
1.16666666667 2 NaN
1.2 2 NaN
1.23333333333 2 NaN
1.26666666667 2 NaN
1.3 2 NaN
1.33333333333 2 NaN
1.36666666667 2 NaN
1.4 2 NaN
1.43333333333 2 NaN
1.46666666667 2 NaN
1.5 2 NaN
1.53333333333 2 NaN
1.56666666667 2 NaN
1.6 2 NaN
1.63333333333 2 NaN
1.66666666667 2 NaN
1.7 2 NaN
1.73333333333 2 NaN
1.76666666667 2 NaN
1.8 2 NaN
1.83333333333 2 NaN
1.86666666667 2 NaN
1.9 2 NaN
1.93333333333 2 NaN
1.96666666667 2 NaN
2 2 NaN
0 2.06666666667 NaN
0.0333333333333 2.06666666667 0.00803264360714
0.0666666666667 2.06666666667 0.0160053687275
0.1 2.06666666667 0.023890542182
0.133333333333 2.06666666667 0.0316580953929
0.166666666667 2.06666666667 0.0392753317486
0.2 2.06666666667 0.0467067072974
0.233333333333 2.06666666667 0.0539135792152
0.266666666667 2.06666666667 0.0608539154386
0.3 2.06666666667 0.0674819576548
0.333333333333 2.06666666667 0.0737478284675
0.366666666667 2.06666666667 0.0795970720175
0.4 2.06666666667 0.0849701156311
0.433333333333 2.06666666667 0.0898016382082
0.466666666667 2.06666666667 0.0940198291077
0.5 2.06666666667 0.0975455193185
0.533333333333 2.06666666667 0.100291164882
0.566666666667 2.06666666667 0.102159661114
0.6 2.06666666667 0.103042965546
0.633333333333 2.06666666667 0.102820508285
0.666666666667 2.06666666667 0.101357371524
0.7 2.06666666667 0.0985022264147
0.733333333333 2.06666666667 0.094085027121
0.766666666667 2.06666666667 0.0879144805505
0.8 2.06666666667 0.079775338496
0.833333333333 2.06666666667 0.0694255991024
0.866666666667 2.06666666667 0.0565937586166
0.9 2.06666666667 0.0409763225004
0.933333333333 2.06666666667 0.0222358640477
0.966666666667 2.06666666667 NaN
1 2.06666666667 NaN
1.03333333333 2.06666666667 NaN
1.06666666667 2.06666666667 NaN
1.1 2.06666666667 NaN
1.13333333333 2.06666666667 NaN
1.16666666667 2.06666666667 NaN
1.2 2.06666666667 NaN
1.23333333333 2.06666666667 NaN
1.26666666667 2.06666666667 NaN
1.3 2.06666666667 NaN
1.33333333333 2.06666666667 NaN
1.36666666667 2.06666666667 NaN
1.4 2.06666666667 NaN
1.43333333333 2.06666666667 NaN
1.46666666667 2.06666666667 NaN
1.5 2.06666666667 NaN
1.53333333333 2.06666666667 NaN
1.56666666667 2.06666666667 NaN
1.6 2.06666666667 NaN
1.63333333333 2.06666666667 NaN
1.66666666667 2.06666666667 NaN
1.7 2.06666666667 NaN
1.73333333333 2.06666666667 NaN
1.76666666667 2.06666666667 NaN
1.8 2.06666666667 NaN
1.83333333333 2.06666666667 NaN
1.86666666667 2.06666666667 NaN
1.9 2.06666666667 NaN
1.93333333333 2.06666666667 NaN
1.96666666667 2.06666666667 NaN
2 2.06666666667 NaN
0 2.13333333333 NaN
0.0333333333333 2.13333333333 0.00760186112606
0.0666666666667 2.13333333333 0.0151211031709
0.1 2.13333333333 0.0225300392857
0.133333333333 2.13333333333 0.0297985658486
0.166666666667 2.13333333333 0.0368939589105
0.2 2.13333333333 0.0437806417616
0.233333333333 2.13333333333 0.050419917954
0.266666666667 2.13333333333 0.0567696630959
0.3 2.13333333333 0.0627839675686
0.333333333333 2.13333333333 0.0684127210018
0.366666666667 2.13333333333 0.0736011278659
0.4 2.13333333333 0.0782891419297
0.433333333333 2.13333333333 0.0824108055871
0.466666666667 2.13333333333 0.0858934782695
0.5 2.13333333333 0.0886569364054
0.533333333333 2.13333333333 0.0906123258582
0.566666666667 2.13333333333 0.0916609467394
0.6 2.13333333333 0.0916928503674
0.633333333333 2.13333333333 0.0905852295465
0.666666666667 2.13333333333 0.088200587146
0.7 2.13333333333 0.0843846753474
0.733333333333 2.13333333333 0.078964210463
0.766666666667 2.13333333333 0.0717443878079
0.8 2.13333333333 0.0625062498651
0.833333333333 2.13333333333 0.0510040009458
0.866666666667 2.13333333333 0.0369624140094
0.9 2.13333333333 0.0200745396939
0.933333333333 2.13333333333 NaN
0.966666666667 2.13333333333 NaN
1 2.13333333333 NaN
1.03333333333 2.13333333333 NaN
1.06666666667 2.13333333333 NaN
1.1 2.13333333333 NaN
1.13333333333 2.13333333333 NaN
1.16666666667 2.13333333333 NaN
1.2 2.13333333333 NaN
1.23333333333 2.13333333333 NaN
1.26666666667 2.13333333333 NaN
1.3 2.13333333333 NaN
1.33333333333 2.13333333333 NaN
1.36666666667 2.13333333333 NaN
1.4 2.13333333333 NaN
1.43333333333 2.13333333333 NaN
1.46666666667 2.13333333333 NaN
1.5 2.13333333333 NaN
1.53333333333 2.13333333333 NaN
1.56666666667 2.13333333333 NaN
1.6 2.13333333333 NaN
1.63333333333 2.13333333333 NaN
1.66666666667 2.13333333333 NaN
1.7 2.13333333333 NaN
1.73333333333 2.13333333333 NaN
1.76666666667 2.13333333333 NaN
1.8 2.13333333333 NaN
1.83333333333 2.13333333333 NaN
1.86666666667 2.13333333333 NaN
1.9 2.13333333333 NaN
1.93333333333 2.13333333333 NaN
1.96666666667 2.13333333333 NaN
2 2.13333333333 NaN
0 2.2 NaN
0.0333333333333 2.2 0.00718606987985
0.0666666666667 2.2 0.014268411205
0.1 2.2 0.0212192537524
0.133333333333 2.2 0.0280084175098
0.166666666667 2.2 0.0346030987135
0.2 2.2 0.0409676251271
0.233333333333 2.2 0.0470631748132
0.266666666667 2.2 0.052847451663
0.3 2.2 0.0582743098171
0.333333333333 2.2 0.0632933178449
0.366666666667 2.2 0.0678492521428
0.4 2.2 0.0718815074824
0.433333333333 2.2 0.0753234110238
0.466666666667 2.2 0.0781014244736
0.5 2.2 0.0801342175323
0.533333333333 2.2 0.0813315945272
0.566666666667 2.2 0.0815932554642
0.6 2.2 0.080807373078
0.633333333333 2.2 0.0788489694568
0.666666666667 2.2 0.0755780803211
0.7 2.2 0.0708377032152
0.733333333333 2.2 0.0644515392038
0.766666666667 2.2 0.0562215579022
0.8 2.2 0.0459254446913
0.833333333333 2.2 0.0333140284019
0.866666666667 2.2 0.018108838335
0.9 2.2 NaN
0.933333333333 2.2 NaN
0.966666666667 2.2 NaN
1 2.2 NaN
1.03333333333 2.2 NaN
1.06666666667 2.2 NaN
1.1 2.2 NaN
1.13333333333 2.2 NaN
1.16666666667 2.2 NaN
1.2 2.2 NaN
1.23333333333 2.2 NaN
1.26666666667 2.2 NaN
1.3 2.2 NaN
1.33333333333 2.2 NaN
1.36666666667 2.2 NaN
1.4 2.2 NaN
1.43333333333 2.2 NaN
1.46666666667 2.2 NaN
1.5 2.2 NaN
1.53333333333 2.2 NaN
1.56666666667 2.2 NaN
1.6 2.2 NaN
1.63333333333 2.2 NaN
1.66666666667 2.2 NaN
1.7 2.2 NaN
1.73333333333 2.2 NaN
1.76666666667 2.2 NaN
1.8 2.2 NaN
1.83333333333 2.2 NaN
1.86666666667 2.2 NaN
1.9 2.2 NaN
1.93333333333 2.2 NaN
1.96666666667 2.2 NaN
2 2.2 NaN
0 2.26666666667 NaN
0.0333333333333 2.26666666667 0.00678465658944
0.0666666666667 2.26666666667 0.01344590612
0.1 2.26666666667 0.0199558689495
0.133333333333 2.26666666667 0.0262842534821
0.166666666667 2.26666666667 0.0323981323544
0.2 2.26666666667 0.0382616862523
0.233333333333 2.26666666667 0.0438359095541
0.266666666667 2.26666666667 0.0490782710294
0.3 2.26666666667 0.0539423217315
0.333333333333 2.26666666667 0.0583772409997
0.366666666667 2.26666666667 0.0623273101468
0.4 2.26666666667 0.0657313019661
0.433333333333 2.26666666667 0.0685217726919
0.466666666667 2.26666666667 0.0706242415743
0.5 2.26666666667 0.0719562418991
0.533333333333 2.26666666667 0.0724262263174
0.566666666667 2.26666666667 0.0719323090355
0.6 2.26666666667 0.0703608282164
0.633333333333 2.26666666667 0.0675847144824
0.666666666667 2.26666666667 0.0634616565462
0.7 2.26666666667 0.0578320638641
0.733333333333 2.26666666667 0.0505168401914
0.766666666667 2.26666666667 0.0413150026256
0.8 2.26666666667 0.0300012097766
0.833333333333 2.26666666667 0.0163233013582
0.866666666667 2.26666666667 NaN
0.9 2.26666666667 NaN
0.933333333333 2.26666666667 NaN
0.966666666667 2.26666666667 NaN
1 2.26666666667 NaN
1.03333333333 2.26666666667 NaN
1.06666666667 2.26666666667 NaN
1.1 2.26666666667 NaN
1.13333333333 2.26666666667 NaN
1.16666666667 2.26666666667 NaN
1.2 2.26666666667 NaN
1.23333333333 2.26666666667 NaN
1.26666666667 2.26666666667 NaN
1.3 2.26666666667 NaN
1.33333333333 2.26666666667 NaN
1.36666666667 2.26666666667 NaN
1.4 2.26666666667 NaN
1.43333333333 2.26666666667 NaN
1.46666666667 2.26666666667 NaN
1.5 2.26666666667 NaN
1.53333333333 2.26666666667 NaN
1.56666666667 2.26666666667 NaN
1.6 2.26666666667 NaN
1.63333333333 2.26666666667 NaN
1.66666666667 2.26666666667 NaN
1.7 2.26666666667 NaN
1.73333333333 2.26666666667 NaN
1.76666666667 2.26666666667 NaN
1.8 2.26666666667 NaN
1.83333333333 2.26666666667 NaN
1.86666666667 2.26666666667 NaN
1.9 2.26666666667 NaN
1.93333333333 2.26666666667 NaN
1.96666666667 2.26666666667 NaN
2 2.26666666667 NaN
0 2.33333333333 NaN
0.0333333333333 2.33333333333 0.00639701724418
0.0666666666667 2.33333333333 0.0126522400722
0.1 2.33333333333 0.0187376568611
0.133333333333 2.33333333333 0.0246228347187
0.166666666667 2.33333333333 0.03027468639
0.2 2.33333333333 0.0356572034135
0.233333333333 2.33333333333 0.0407311496802
0.266666666667 2.33333333333 0.0454537086107
0.3 2.33333333333 0.0497780761071
0.333333333333 2.33333333333 0.0536529902613
0.366666666667 2.33333333333 0.0570221875281
0.4 2.33333333333 0.0598237737123
0.433333333333 2.33333333333 0.0619894967405
0.466666666667 2.33333333333 0.0634439068664
0.5 2.33333333333 0.064103388839
0.533333333333 2.33333333333 0.0638750498595
0.566666666667 2.33333333333 0.0626554471795
0.6 2.33333333333 0.0603291404171
0.633333333333 2.33333333333 0.0567670567012
0.666666666667 2.33333333333 0.0518246624679
0.7 2.33333333333 0.0453399451808
0.733333333333 2.33333333333 0.0371312227619
0.766666666667 2.33333333333 0.0269948195226
0.8 2.33333333333 0.0147026762769
0.833333333333 2.33333333333 NaN
0.866666666667 2.33333333333 NaN
0.9 2.33333333333 NaN
0.933333333333 2.33333333333 NaN
0.966666666667 2.33333333333 NaN
1 2.33333333333 NaN
1.03333333333 2.33333333333 NaN
1.06666666667 2.33333333333 NaN
1.1 2.33333333333 NaN
1.13333333333 2.33333333333 NaN
1.16666666667 2.33333333333 NaN
1.2 2.33333333333 NaN
1.23333333333 2.33333333333 NaN
1.26666666667 2.33333333333 NaN
1.3 2.33333333333 NaN
1.33333333333 2.33333333333 NaN
1.36666666667 2.33333333333 NaN
1.4 2.33333333333 NaN
1.43333333333 2.33333333333 NaN
1.46666666667 2.33333333333 NaN
1.5 2.33333333333 NaN
1.53333333333 2.33333333333 NaN
1.56666666667 2.33333333333 NaN
1.6 2.33333333333 NaN
1.63333333333 2.33333333333 NaN
1.66666666667 2.33333333333 NaN
1.7 2.33333333333 NaN
1.73333333333 2.33333333333 NaN
1.76666666667 2.33333333333 NaN
1.8 2.33333333333 NaN
1.83333333333 2.33333333333 NaN
1.86666666667 2.33333333333 NaN
1.9 2.33333333333 NaN
1.93333333333 2.33333333333 NaN
1.96666666667 2.33333333333 NaN
2 2.33333333333 NaN
0 2.4 NaN
0.0333333333333 2.4 0.00602256238804
0.0666666666667 2.4 0.0118861116307
0.1 2.4 0.0175624847992
0.133333333333 2.4 0.0230210828297
0.166666666667 2.4 0.0282286287243
0.2 2.4 0.0331488908093
0.233333333333 2.4 0.0377423651822
0.266666666667 2.4 0.0419659105615
0.3 2.4 0.0457723277282
0.333333333333 2.4 0.049109874627
0.366666666667 2.4 0.0519217069744
0.4 2.4 0.0541452329602
0.433333333333 2.4 0.0557113693583
0.466666666667 2.4 0.0565436851965
0.5 2.4 0.0565574182156
0.533333333333 2.4 0.055658348902
0.566666666667 2.4 0.0537415172263
0.6 2.4 0.0506897688357
0.633333333333 2.4 0.0463721209456
0.666666666667 2.4 0.0406419443845
0.7 2.4 0.0333349682049
0.733333333333 2.4 0.0242671281823
0.766666666667 2.4 0.0132323016902
0.8 2.4 NaN
0.833333333333 2.4 NaN
0.866666666667 2.4 NaN
0.9 2.4 NaN
0.933333333333 2.4 NaN
0.966666666667 2.4 NaN
1 2.4 NaN
1.03333333333 2.4 NaN
1.06666666667 2.4 NaN
1.1 2.4 NaN
1.13333333333 2.4 NaN
1.16666666667 2.4 NaN
1.2 2.4 NaN
1.23333333333 2.4 NaN
1.26666666667 2.4 NaN
1.3 2.4 NaN
1.33333333333 2.4 NaN
1.36666666667 2.4 NaN
1.4 2.4 NaN
1.43333333333 2.4 NaN
1.46666666667 2.4 NaN
1.5 2.4 NaN
1.53333333333 2.4 NaN
1.56666666667 2.4 NaN
1.6 2.4 NaN
1.63333333333 2.4 NaN
1.66666666667 2.4 NaN
1.7 2.4 NaN
1.73333333333 2.4 NaN
1.76666666667 2.4 NaN
1.8 2.4 NaN
1.83333333333 2.4 NaN
1.86666666667 2.4 NaN
1.9 2.4 NaN
1.93333333333 2.4 NaN
1.96666666667 2.4 NaN
2 2.4 NaN
0 2.46666666667 NaN
0.0333333333333 2.46666666667 0.00566072069156
0.0666666666667 2.46666666667 0.0111462703984
0.1 2.46666666667 0.016428318517
0.133333333333 2.46666666667 0.0214760791819
0.166666666667 2.46666666667 0.0262560613192
0.2 2.46666666667 0.0307317827328
0.233333333333 2.46666666667 0.0348634423391
0.266666666667 2.46666666667 0.0386075437798
0.3 2.46666666667 0.0419164626509
0.333333333333 2.46666666667 0.0447379485055
0.366666666667 2.46666666667 0.0470145516439
0.4 2.46666666667 0.0486829635162
0.433333333333 2.46666666667 0.0496732584164
0.466666666667 2.46666666667 0.0499080231243
0.5 2.46666666667 0.0493013604322
0.533333333333 2.46666666667 0.0477577522859
0.566666666667 2.46666666667 0.0451707689307
0.6 2.46666666667 0.0414216124267
0.633333333333 2.46666666667 0.0363774868149
0.666666666667 2.46666666667 0.0298897938701
0.7 2.46666666667 0.021792163748
0.733333333333 2.46666666667 0.0118983450473
0.766666666667 2.46666666667 NaN
0.8 2.46666666667 NaN
0.833333333333 2.46666666667 NaN
0.866666666667 2.46666666667 NaN
0.9 2.46666666667 NaN
0.933333333333 2.46666666667 NaN
0.966666666667 2.46666666667 NaN
1 2.46666666667 NaN
1.03333333333 2.46666666667 NaN
1.06666666667 2.46666666667 NaN
1.1 2.46666666667 NaN
1.13333333333 2.46666666667 NaN
1.16666666667 2.46666666667 NaN
1.2 2.46666666667 NaN
1.23333333333 2.46666666667 NaN
1.26666666667 2.46666666667 NaN
1.3 2.46666666667 NaN
1.33333333333 2.46666666667 NaN
1.36666666667 2.46666666667 NaN
1.4 2.46666666667 NaN
1.43333333333 2.46666666667 NaN
1.46666666667 2.46666666667 NaN
1.5 2.46666666667 NaN
1.53333333333 2.46666666667 NaN
1.56666666667 2.46666666667 NaN
1.6 2.46666666667 NaN
1.63333333333 2.46666666667 NaN
1.66666666667 2.46666666667 NaN
1.7 2.46666666667 NaN
1.73333333333 2.46666666667 NaN
1.76666666667 2.46666666667 NaN
1.8 2.46666666667 NaN
1.83333333333 2.46666666667 NaN
1.86666666667 2.46666666667 NaN
1.9 2.46666666667 NaN
1.93333333333 2.46666666667 NaN
1.96666666667 2.46666666667 NaN
2 2.46666666667 NaN
0 2.53333333333 NaN
0.0333333333333 2.53333333333 0.00531094125544
0.0666666666667 2.53333333333 0.0104315195093
0.1 2.53333333333 0.0153332227829
0.133333333333 2.53333333333 0.0199850614823
0.166666666667 2.53333333333 0.0243533108463
0.2 2.53333333333 0.0284012165406
0.233333333333 2.53333333333 0.0320886575151
0.266666666667 2.53333333333 0.0353717593792
0.3 2.53333333333 0.0382024505899
0.333333333333 2.53333333333 0.0405279527236
0.366666666667 2.53333333333 0.0422901950102
0.4 2.53333333333 0.0434251422156
0.433333333333 2.53333333333 0.0438620239182
0.466666666667 2.53333333333 0.0435224523532
0.5 2.53333333333 0.0423194154633
0.533333333333 2.53333333333 0.0401561318246
0.566666666667 2.53333333333 0.0369247550624
0.6 2.53333333333 0.0325049176855
0.633333333333 2.53333333333 0.0267621085576
0.666666666667 2.53333333333 0.0195458852698
0.7 2.53333333333 0.0106879333924
0.733333333333 2.53333333333 NaN
0.766666666667 2.53333333333 NaN
0.8 2.53333333333 NaN
0.833333333333 2.53333333333 NaN
0.866666666667 2.53333333333 NaN
0.9 2.53333333333 NaN
0.933333333333 2.53333333333 NaN
0.966666666667 2.53333333333 NaN
1 2.53333333333 NaN
1.03333333333 2.53333333333 NaN
1.06666666667 2.53333333333 NaN
1.1 2.53333333333 NaN
1.13333333333 2.53333333333 NaN
1.16666666667 2.53333333333 NaN
1.2 2.53333333333 NaN
1.23333333333 2.53333333333 NaN
1.26666666667 2.53333333333 NaN
1.3 2.53333333333 NaN
1.33333333333 2.53333333333 NaN
1.36666666667 2.53333333333 NaN
1.4 2.53333333333 NaN
1.43333333333 2.53333333333 NaN
1.46666666667 2.53333333333 NaN
1.5 2.53333333333 NaN
1.53333333333 2.53333333333 NaN
1.56666666667 2.53333333333 NaN
1.6 2.53333333333 NaN
1.63333333333 2.53333333333 NaN
1.66666666667 2.53333333333 NaN
1.7 2.53333333333 NaN
1.73333333333 2.53333333333 NaN
1.76666666667 2.53333333333 NaN
1.8 2.53333333333 NaN
1.83333333333 2.53333333333 NaN
1.86666666667 2.53333333333 NaN
1.9 2.53333333333 NaN
1.93333333333 2.53333333333 NaN
1.96666666667 2.53333333333 NaN
2 2.53333333333 NaN
0 2.6 NaN
0.0333333333333 2.6 0.00497269497766
0.0666666666667 2.6 0.00974071659286
0.1 2.6 0.0142753601772
0.133333333333 2.6 0.0185454187016
0.166666666667 2.6 0.0225169181355
0.2 2.6 0.0261528151895
0.233333333333 2.6 0.0294126515669
0.266666666667 2.6 0.0322521580142
0.3 2.6 0.0346228005396
0.333333333333 2.6 0.0364712601847
0.366666666667 2.6 0.0377388367125
0.4 2.6 0.0383607655643
0.433333333333 2.6 0.0382654365074
0.466666666667 2.6 0.0373735016686
0.5 2.6 0.0355968602901
0.533333333333 2.6 0.0328375078027
0.566666666667 2.6 0.0289862380246
0.6 2.6 0.0239211899151
0.633333333333 2.6 0.017506234948
0.666666666667 2.6 0.0095892085451
0.7 2.6 NaN
0.733333333333 2.6 NaN
0.766666666667 2.6 NaN
0.8 2.6 NaN
0.833333333333 2.6 NaN
0.866666666667 2.6 NaN
0.9 2.6 NaN
0.933333333333 2.6 NaN
0.966666666667 2.6 NaN
1 2.6 NaN
1.03333333333 2.6 NaN
1.06666666667 2.6 NaN
1.1 2.6 NaN
1.13333333333 2.6 NaN
1.16666666667 2.6 NaN
1.2 2.6 NaN
1.23333333333 2.6 NaN
1.26666666667 2.6 NaN
1.3 2.6 NaN
1.33333333333 2.6 NaN
1.36666666667 2.6 NaN
1.4 2.6 NaN
1.43333333333 2.6 NaN
1.46666666667 2.6 NaN
1.5 2.6 NaN
1.53333333333 2.6 NaN
1.56666666667 2.6 NaN
1.6 2.6 NaN
1.63333333333 2.6 NaN
1.66666666667 2.6 NaN
1.7 2.6 NaN
1.73333333333 2.6 NaN
1.76666666667 2.6 NaN
1.8 2.6 NaN
1.83333333333 2.6 NaN
1.86666666667 2.6 NaN
1.9 2.6 NaN
1.93333333333 2.6 NaN
1.96666666667 2.6 NaN
2 2.6 NaN
0 2.66666666667 NaN
0.0333333333333 2.66666666667 0.00464547523246
0.0666666666667 2.66666666667 0.00907277364295
0.1 2.66666666667 0.0132529886763
0.133333333333 2.66666666667 0.0171546849503
0.166666666667 2.66666666667 0.0207436270192
0.2 2.66666666667 0.0239824698612
0.233333333333 2.66666666667 0.0268304052387
0.266666666667 2.66666666667 0.0292427572638
0.3 2.66666666667 0.0311705196194
0.333333333333 2.66666666667 0.0325598259495
0.366666666667 2.66666666667 0.0333513439742
0.4 2.66666666667 0.0334795829554
0.433333333333 2.66666666667 0.0328721033201
0.466666666667 2.66666666667 0.0314486166561
0.5 2.66666666667 0.0291199641146
0.533333333333 2.66666666667 0.0257869617192
0.566666666667 2.66666666667 0.0213391025496
0.6 2.66666666667 0.0156531086738
0.633333333333 2.66666666667 0.00859133063974
0.666666666667 2.66666666667 NaN
0.7 2.66666666667 NaN
0.733333333333 2.66666666667 NaN
0.766666666667 2.66666666667 NaN
0.8 2.66666666667 NaN
0.833333333333 2.66666666667 NaN
0.866666666667 2.66666666667 NaN
0.9 2.66666666667 NaN
0.933333333333 2.66666666667 NaN
0.966666666667 2.66666666667 NaN
1 2.66666666667 NaN
1.03333333333 2.66666666667 NaN
1.06666666667 2.66666666667 NaN
1.1 2.66666666667 NaN
1.13333333333 2.66666666667 NaN
1.16666666667 2.66666666667 NaN
1.2 2.66666666667 NaN
1.23333333333 2.66666666667 NaN
1.26666666667 2.66666666667 NaN
1.3 2.66666666667 NaN
1.33333333333 2.66666666667 NaN
1.36666666667 2.66666666667 NaN
1.4 2.66666666667 NaN
1.43333333333 2.66666666667 NaN
1.46666666667 2.66666666667 NaN
1.5 2.66666666667 NaN
1.53333333333 2.66666666667 NaN
1.56666666667 2.66666666667 NaN
1.6 2.66666666667 NaN
1.63333333333 2.66666666667 NaN
1.66666666667 2.66666666667 NaN
1.7 2.66666666667 NaN
1.73333333333 2.66666666667 NaN
1.76666666667 2.66666666667 NaN
1.8 2.66666666667 NaN
1.83333333333 2.66666666667 NaN
1.86666666667 2.66666666667 NaN
1.9 2.66666666667 NaN
1.93333333333 2.66666666667 NaN
1.96666666667 2.66666666667 NaN
2 2.66666666667 NaN
0 2.73333333333 NaN
0.0333333333333 2.73333333333 0.00432879804711
0.0666666666667 2.73333333333 0.00842665611313
0.1 2.73333333333 0.0122644584275
0.133333333333 2.73333333333 0.015810532747
0.166666666667 2.73333333333 0.0190303729872
0.2 2.73333333333 0.0218863230148
0.233333333333 2.73333333333 0.0243372157758
0.266666666667 2.73333333333 0.0263379611466
0.3 2.73333333333 0.0278390750465
0.333333333333 2.73333333333 0.0287861414637
0.366666666667 2.73333333333 0.0291191981481
0.4 2.73333333333 0.0287720358808
0.433333333333 2.73333333333 0.0276714005133
0.466666666667 2.73333333333 0.0257360865145
0.5 2.73333333333 0.0228759107457
0.533333333333 2.73333333333 0.0189905558533
0.566666666667 2.73333333333 0.0139682743688
0.6 2.73333333333 0.00768444777498
0.633333333333 2.73333333333 NaN
0.666666666667 2.73333333333 NaN
0.7 2.73333333333 NaN
0.733333333333 2.73333333333 NaN
0.766666666667 2.73333333333 NaN
0.8 2.73333333333 NaN
0.833333333333 2.73333333333 NaN
0.866666666667 2.73333333333 NaN
0.9 2.73333333333 NaN
0.933333333333 2.73333333333 NaN
0.966666666667 2.73333333333 NaN
1 2.73333333333 NaN
1.03333333333 2.73333333333 NaN
1.06666666667 2.73333333333 NaN
1.1 2.73333333333 NaN
1.13333333333 2.73333333333 NaN
1.16666666667 2.73333333333 NaN
1.2 2.73333333333 NaN
1.23333333333 2.73333333333 NaN
1.26666666667 2.73333333333 NaN
1.3 2.73333333333 NaN
1.33333333333 2.73333333333 NaN
1.36666666667 2.73333333333 NaN
1.4 2.73333333333 NaN
1.43333333333 2.73333333333 NaN
1.46666666667 2.73333333333 NaN
1.5 2.73333333333 NaN
1.53333333333 2.73333333333 NaN
1.56666666667 2.73333333333 NaN
1.6 2.73333333333 NaN
1.63333333333 2.73333333333 NaN
1.66666666667 2.73333333333 NaN
1.7 2.73333333333 NaN
1.73333333333 2.73333333333 NaN
1.76666666667 2.73333333333 NaN
1.8 2.73333333333 NaN
1.83333333333 2.73333333333 NaN
1.86666666667 2.73333333333 NaN
1.9 2.73333333333 NaN
1.93333333333 2.73333333333 NaN
1.96666666667 2.73333333333 NaN
2 2.73333333333 NaN
0 2.8 NaN
0.0333333333333 2.8 0.00402220191586
0.0666666666667 2.8 0.00780138147887
0.1 2.8 0.0113082080155
0.133333333333 2.8 0.0145107659887
0.166666666667 2.8 0.0173742719359
0.2 2.8 0.0198607520872
0.233333333333 2.8 0.0219286748715
0.266666666667 2.8 0.0235325317616
0.3 2.8 0.0246223590913
0.333333333333 2.8 0.0251431926419
0.366666666667 2.8 0.0250344459584
0.4 2.8 0.024229202592
0.433333333333 2.8 0.0226534118522
0.466666666667 2.8 0.0202249773273
0.5 2.8 0.0168527275706
0.533333333333 2.8 0.0124352592105
0.566666666667 2.8 0.00685964465884
0.6 2.8 NaN
0.633333333333 2.8 NaN
0.666666666667 2.8 NaN
0.7 2.8 NaN
0.733333333333 2.8 NaN
0.766666666667 2.8 NaN
0.8 2.8 NaN
0.833333333333 2.8 NaN
0.866666666667 2.8 NaN
0.9 2.8 NaN
0.933333333333 2.8 NaN
0.966666666667 2.8 NaN
1 2.8 NaN
1.03333333333 2.8 NaN
1.06666666667 2.8 NaN
1.1 2.8 NaN
1.13333333333 2.8 NaN
1.16666666667 2.8 NaN
1.2 2.8 NaN
1.23333333333 2.8 NaN
1.26666666667 2.8 NaN
1.3 2.8 NaN
1.33333333333 2.8 NaN
1.36666666667 2.8 NaN
1.4 2.8 NaN
1.43333333333 2.8 NaN
1.46666666667 2.8 NaN
1.5 2.8 NaN
1.53333333333 2.8 NaN
1.56666666667 2.8 NaN
1.6 2.8 NaN
1.63333333333 2.8 NaN
1.66666666667 2.8 NaN
1.7 2.8 NaN
1.73333333333 2.8 NaN
1.76666666667 2.8 NaN
1.8 2.8 NaN
1.83333333333 2.8 NaN
1.86666666667 2.8 NaN
1.9 2.8 NaN
1.93333333333 2.8 NaN
1.96666666667 2.8 NaN
2 2.8 NaN
0 2.86666666667 NaN
0.0333333333333 2.86666666667 0.00372524735592
0.0666666666667 2.86666666667 0.00719601744323
0.1 2.86666666667 0.0103827604323
0.133333333333 2.86666666667 0.0132533128433
0.166666666667 2.86666666667 0.0157726092026
0.2 2.86666666667 0.0179023539711
0.233333333333 2.86666666667 0.0196006479953
0.266666666667 2.86666666667 0.0208215629958
0.3 2.86666666667 0.021514656835
0.333333333333 2.86666666667 0.0216244215075
0.366666666667 2.86666666667 0.0210896550289
0.4 2.86666666667 0.0198427477094
0.433333333333 2.86666666667 0.0178088727886
0.466666666667 2.86666666667 0.014905071204
0.5 2.86666666667 0.0110392205599
0.533333333333 2.86666666667 0.00610887939917
0.566666666667 2.86666666667 NaN
0.6 2.86666666667 NaN
0.633333333333 2.86666666667 NaN
0.666666666667 2.86666666667 NaN
0.7 2.86666666667 NaN
0.733333333333 2.86666666667 NaN
0.766666666667 2.86666666667 NaN
0.8 2.86666666667 NaN
0.833333333333 2.86666666667 NaN
0.866666666667 2.86666666667 NaN
0.9 2.86666666667 NaN
0.933333333333 2.86666666667 NaN
0.966666666667 2.86666666667 NaN
1 2.86666666667 NaN
1.03333333333 2.86666666667 NaN
1.06666666667 2.86666666667 NaN
1.1 2.86666666667 NaN
1.13333333333 2.86666666667 NaN
1.16666666667 2.86666666667 NaN
1.2 2.86666666667 NaN
1.23333333333 2.86666666667 NaN
1.26666666667 2.86666666667 NaN
1.3 2.86666666667 NaN
1.33333333333 2.86666666667 NaN
1.36666666667 2.86666666667 NaN
1.4 2.86666666667 NaN
1.43333333333 2.86666666667 NaN
1.46666666667 2.86666666667 NaN
1.5 2.86666666667 NaN
1.53333333333 2.86666666667 NaN
1.56666666667 2.86666666667 NaN
1.6 2.86666666667 NaN
1.63333333333 2.86666666667 NaN
1.66666666667 2.86666666667 NaN
1.7 2.86666666667 NaN
1.73333333333 2.86666666667 NaN
1.76666666667 2.86666666667 NaN
1.8 2.86666666667 NaN
1.83333333333 2.86666666667 NaN
1.86666666667 2.86666666667 NaN
1.9 2.86666666667 NaN
1.93333333333 2.86666666667 NaN
1.96666666667 2.86666666667 NaN
2 2.86666666667 NaN
0 2.93333333333 NaN
0.0333333333333 2.93333333333 0.00343751628405
0.0666666666667 2.93333333333 0.00660967991687
0.1 2.93333333333 0.00948671890924
0.133333333333 2.93333333333 0.0120362187182
0.166666666667 2.93333333333 0.0142228290082
0.2 2.93333333333 0.0160079303422
0.233333333333 2.93333333333 0.0173492550991
0.266666666667 2.93333333333 0.0182004562074
0.3 2.93333333333 0.0185106165447
0.333333333333 2.93333333333 0.018223691103
0.366666666667 2.93333333333 0.0172778733142
0.4 2.93333333333 0.0156048763136
0.433333333333 2.93333333333 0.0131291195106
0.466666666667 2.93333333333 0.0097668107511
0.5 2.93333333333 0.00542491478976
0.533333333333 2.93333333333 NaN
0.566666666667 2.93333333333 NaN
0.6 2.93333333333 NaN
0.633333333333 2.93333333333 NaN
0.666666666667 2.93333333333 NaN
0.7 2.93333333333 NaN
0.733333333333 2.93333333333 NaN
0.766666666667 2.93333333333 NaN
0.8 2.93333333333 NaN
0.833333333333 2.93333333333 NaN
0.866666666667 2.93333333333 NaN
0.9 2.93333333333 NaN
0.933333333333 2.93333333333 NaN
0.966666666667 2.93333333333 NaN
1 2.93333333333 NaN
1.03333333333 2.93333333333 NaN
1.06666666667 2.93333333333 NaN
1.1 2.93333333333 NaN
1.13333333333 2.93333333333 NaN
1.16666666667 2.93333333333 NaN
1.2 2.93333333333 NaN
1.23333333333 2.93333333333 NaN
1.26666666667 2.93333333333 NaN
1.3 2.93333333333 NaN
1.33333333333 2.93333333333 NaN
1.36666666667 2.93333333333 NaN
1.4 2.93333333333 NaN
1.43333333333 2.93333333333 NaN
1.46666666667 2.93333333333 NaN
1.5 2.93333333333 NaN
1.53333333333 2.93333333333 NaN
1.56666666667 2.93333333333 NaN
1.6 2.93333333333 NaN
1.63333333333 2.93333333333 NaN
1.66666666667 2.93333333333 NaN
1.7 2.93333333333 NaN
1.73333333333 2.93333333333 NaN
1.76666666667 2.93333333333 NaN
1.8 2.93333333333 NaN
1.83333333333 2.93333333333 NaN
1.86666666667 2.93333333333 NaN
1.9 2.93333333333 NaN
1.93333333333 2.93333333333 NaN
1.96666666667 2.93333333333 NaN
2 2.93333333333 NaN
0 3 NaN
0.0333333333333 3 0.0031586112728
0.0666666666667 3 0.00604153086866
0.1 3 0.00861876271961
0.133333333333 3 0.010857639406
0.166666666667 3 0.0127225243846
0.2 3 0.0141744738629
0.233333333333 3 0.0151708526674
0.266666666667 3 0.015664897775
0.3 3 0.0156052224703
0.333333333333 3 0.0149352533921
0.366666666667 3 0.0135925920796
0.4 3 0.0115082920975
0.433333333333 3 0.00860604249326
0.466666666667 3 0.00480124837966
0.5 3 NaN
0.533333333333 3 NaN
0.566666666667 3 NaN
0.6 3 NaN
0.633333333333 3 NaN
0.666666666667 3 NaN
0.7 3 NaN
0.733333333333 3 NaN
0.766666666667 3 NaN
0.8 3 NaN
0.833333333333 3 NaN
0.866666666667 3 NaN
0.9 3 NaN
0.933333333333 3 NaN
0.966666666667 3 NaN
1 3 NaN
1.03333333333 3 NaN
1.06666666667 3 NaN
1.1 3 NaN
1.13333333333 3 NaN
1.16666666667 3 NaN
1.2 3 NaN
1.23333333333 3 NaN
1.26666666667 3 NaN
1.3 3 NaN
1.33333333333 3 NaN
1.36666666667 3 NaN
1.4 3 NaN
1.43333333333 3 NaN
1.46666666667 3 NaN
1.5 3 NaN
1.53333333333 3 NaN
1.56666666667 3 NaN
1.6 3 NaN
1.63333333333 3 NaN
1.66666666667 3 NaN
1.7 3 NaN
1.73333333333 3 NaN
1.76666666667 3 NaN
1.8 3 NaN
1.83333333333 3 NaN
1.86666666667 3 NaN
1.9 3 NaN
1.93333333333 3 NaN
1.96666666667 3 NaN
2 3 NaN
0 3.06666666667 NaN
0.0333333333333 3.06666666667 0.00288815473044
0.0666666666667 3.06666666667 0.00549077611719
0.1 3.06666666667 0.00777764303205
0.133333333333 3.06666666667 0.0097158344789
0.166666666667 3.06666666667 0.0112694276279
0.2 3.06666666667 0.0123991552644
0.233333333333 3.06666666667 0.0130620170564
0.266666666667 3.06666666667 0.0132108383933
0.3 3.06666666667 0.0127937698774
0.333333333333 3.06666666667 0.0117537198948
0.366666666667 3.06666666667 0.0100277121009
0.4 3.06666666667 0.00754615919433
0.433333333333 3.06666666667 0.00423204412158
0.466666666667 3.06666666667 NaN
0.5 3.06666666667 NaN
0.533333333333 3.06666666667 NaN
0.566666666667 3.06666666667 NaN
0.6 3.06666666667 NaN
0.633333333333 3.06666666667 NaN
0.666666666667 3.06666666667 NaN
0.7 3.06666666667 NaN
0.733333333333 3.06666666667 NaN
0.766666666667 3.06666666667 NaN
0.8 3.06666666667 NaN
0.833333333333 3.06666666667 NaN
0.866666666667 3.06666666667 NaN
0.9 3.06666666667 NaN
0.933333333333 3.06666666667 NaN
0.966666666667 3.06666666667 NaN
1 3.06666666667 NaN
1.03333333333 3.06666666667 NaN
1.06666666667 3.06666666667 NaN
1.1 3.06666666667 NaN
1.13333333333 3.06666666667 NaN
1.16666666667 3.06666666667 NaN
1.2 3.06666666667 NaN
1.23333333333 3.06666666667 NaN
1.26666666667 3.06666666667 NaN
1.3 3.06666666667 NaN
1.33333333333 3.06666666667 NaN
1.36666666667 3.06666666667 NaN
1.4 3.06666666667 NaN
1.43333333333 3.06666666667 NaN
1.46666666667 3.06666666667 NaN
1.5 3.06666666667 NaN
1.53333333333 3.06666666667 NaN
1.56666666667 3.06666666667 NaN
1.6 3.06666666667 NaN
1.63333333333 3.06666666667 NaN
1.66666666667 3.06666666667 NaN
1.7 3.06666666667 NaN
1.73333333333 3.06666666667 NaN
1.76666666667 3.06666666667 NaN
1.8 3.06666666667 NaN
1.83333333333 3.06666666667 NaN
1.86666666667 3.06666666667 NaN
1.9 3.06666666667 NaN
1.93333333333 3.06666666667 NaN
1.96666666667 3.06666666667 NaN
2 3.06666666667 NaN
0 3.13333333333 NaN
0.0333333333333 3.13333333333 0.00262578803755
0.0666666666667 3.13333333333 0.00495666311422
0.1 3.13333333333 0.00696217886798
0.133333333333 3.13333333333 0.00860916097279
0.166666666667 3.13333333333 0.00986140129605
0.2 3.13333333333 0.0106793112862
0.233333333333 3.13333333333 0.0110195290555
0.266666666667 3.13333333333 0.0108344739959
0.3 3.13333333333 0.0100718421336
0.333333333333 3.13333333333 0.00867403481542
0.366666666667 3.13333333333 0.00657751278705
0.4 3.13333333333 0.00371206733215
0.433333333333 3.13333333333 NaN
0.466666666667 3.13333333333 NaN
0.5 3.13333333333 NaN
0.533333333333 3.13333333333 NaN
0.566666666667 3.13333333333 NaN
0.6 3.13333333333 NaN
0.633333333333 3.13333333333 NaN
0.666666666667 3.13333333333 NaN
0.7 3.13333333333 NaN
0.733333333333 3.13333333333 NaN
0.766666666667 3.13333333333 NaN
0.8 3.13333333333 NaN
0.833333333333 3.13333333333 NaN
0.866666666667 3.13333333333 NaN
0.9 3.13333333333 NaN
0.933333333333 3.13333333333 NaN
0.966666666667 3.13333333333 NaN
1 3.13333333333 NaN
1.03333333333 3.13333333333 NaN
1.06666666667 3.13333333333 NaN
1.1 3.13333333333 NaN
1.13333333333 3.13333333333 NaN
1.16666666667 3.13333333333 NaN
1.2 3.13333333333 NaN
1.23333333333 3.13333333333 NaN
1.26666666667 3.13333333333 NaN
1.3 3.13333333333 NaN
1.33333333333 3.13333333333 NaN
1.36666666667 3.13333333333 NaN
1.4 3.13333333333 NaN
1.43333333333 3.13333333333 NaN
1.46666666667 3.13333333333 NaN
1.5 3.13333333333 NaN
1.53333333333 3.13333333333 NaN
1.56666666667 3.13333333333 NaN
1.6 3.13333333333 NaN
1.63333333333 3.13333333333 NaN
1.66666666667 3.13333333333 NaN
1.7 3.13333333333 NaN
1.73333333333 3.13333333333 NaN
1.76666666667 3.13333333333 NaN
1.8 3.13333333333 NaN
1.83333333333 3.13333333333 NaN
1.86666666667 3.13333333333 NaN
1.9 3.13333333333 NaN
1.93333333333 3.13333333333 NaN
1.96666666667 3.13333333333 NaN
2 3.13333333333 NaN
0 3.2 NaN
0.0333333333333 3.2 0.00237117066448
0.0666666666667 3.2 0.00443847875642
0.1 3.2 0.0061712531997
0.133333333333 3.2 0.00753606738587
0.166666666667 3.2 0.00849642975124
0.2 3.2 0.00901243344259
0.233333333333 3.2 0.00904035959964
0.266666666667 3.2 0.00853222818321
0.3 3.2 0.00743528967876
0.333333333333 3.2 0.00569145043952
0.366666666667 3.2 0.00323662395369
0.4 3.2 NaN
0.433333333333 3.2 NaN
0.466666666667 3.2 NaN
0.5 3.2 NaN
0.533333333333 3.2 NaN
0.566666666667 3.2 NaN
0.6 3.2 NaN
0.633333333333 3.2 NaN
0.666666666667 3.2 NaN
0.7 3.2 NaN
0.733333333333 3.2 NaN
0.766666666667 3.2 NaN
0.8 3.2 NaN
0.833333333333 3.2 NaN
0.866666666667 3.2 NaN
0.9 3.2 NaN
0.933333333333 3.2 NaN
0.966666666667 3.2 NaN
1 3.2 NaN
1.03333333333 3.2 NaN
1.06666666667 3.2 NaN
1.1 3.2 NaN
1.13333333333 3.2 NaN
1.16666666667 3.2 NaN
1.2 3.2 NaN
1.23333333333 3.2 NaN
1.26666666667 3.2 NaN
1.3 3.2 NaN
1.33333333333 3.2 NaN
1.36666666667 3.2 NaN
1.4 3.2 NaN
1.43333333333 3.2 NaN
1.46666666667 3.2 NaN
1.5 3.2 NaN
1.53333333333 3.2 NaN
1.56666666667 3.2 NaN
1.6 3.2 NaN
1.63333333333 3.2 NaN
1.66666666667 3.2 NaN
1.7 3.2 NaN
1.73333333333 3.2 NaN
1.76666666667 3.2 NaN
1.8 3.2 NaN
1.83333333333 3.2 NaN
1.86666666667 3.2 NaN
1.9 3.2 NaN
1.93333333333 3.2 NaN
1.96666666667 3.2 NaN
2 3.2 NaN
0 3.26666666667 NaN
0.0333333333333 3.26666666667 0.00212397928768
0.0666666666667 3.26666666667 0.0039355472511
0.1 3.26666666667 0.00540380921246
0.133333333333 3.26666666667 0.00649508800333
0.166666666667 3.26666666667 0.00717261123873
0.2 3.26666666667 0.00739615757646
0.233333333333 3.26666666667 0.00712165655632
0.266666666667 3.26666666667 0.00630073604146
0.3 3.26666666667 0.00488021071914
0.333333333333 3.26666666667 0.00280150459623
0.366666666667 3.26666666667 NaN
0.4 3.26666666667 NaN
0.433333333333 3.26666666667 NaN
0.466666666667 3.26666666667 NaN
0.5 3.26666666667 NaN
0.533333333333 3.26666666667 NaN
0.566666666667 3.26666666667 NaN
0.6 3.26666666667 NaN
0.633333333333 3.26666666667 NaN
0.666666666667 3.26666666667 NaN
0.7 3.26666666667 NaN
0.733333333333 3.26666666667 NaN
0.766666666667 3.26666666667 NaN
0.8 3.26666666667 NaN
0.833333333333 3.26666666667 NaN
0.866666666667 3.26666666667 NaN
0.9 3.26666666667 NaN
0.933333333333 3.26666666667 NaN
0.966666666667 3.26666666667 NaN
1 3.26666666667 NaN
1.03333333333 3.26666666667 NaN
1.06666666667 3.26666666667 NaN
1.1 3.26666666667 NaN
1.13333333333 3.26666666667 NaN
1.16666666667 3.26666666667 NaN
1.2 3.26666666667 NaN
1.23333333333 3.26666666667 NaN
1.26666666667 3.26666666667 NaN
1.3 3.26666666667 NaN
1.33333333333 3.26666666667 NaN
1.36666666667 3.26666666667 NaN
1.4 3.26666666667 NaN
1.43333333333 3.26666666667 NaN
1.46666666667 3.26666666667 NaN
1.5 3.26666666667 NaN
1.53333333333 3.26666666667 NaN
1.56666666667 3.26666666667 NaN
1.6 3.26666666667 NaN
1.63333333333 3.26666666667 NaN
1.66666666667 3.26666666667 NaN
1.7 3.26666666667 NaN
1.73333333333 3.26666666667 NaN
1.76666666667 3.26666666667 NaN
1.8 3.26666666667 NaN
1.83333333333 3.26666666667 NaN
1.86666666667 3.26666666667 NaN
1.9 3.26666666667 NaN
1.93333333333 3.26666666667 NaN
1.96666666667 3.26666666667 NaN
2 3.26666666667 NaN
0 3.33333333333 NaN
0.0333333333333 3.33333333333 0.00188390691769
0.0666666666667 3.33333333333 0.00344722805334
0.1 3.33333333333 0.00465884674388
0.133333333333 3.33333333333 0.00548483754932
0.166666666667 3.33333333333 0.00588815048279
0.2 3.33333333333 0.00582825415729
0.233333333333 3.33333333333 0.00526073251272
0.266666666667 3.33333333333 0.00413682924115
0.3 3.33333333333 0.00240293349703
0.333333333333 3.33333333333 NaN
0.366666666667 3.33333333333 NaN
0.4 3.33333333333 NaN
0.433333333333 3.33333333333 NaN
0.466666666667 3.33333333333 NaN
0.5 3.33333333333 NaN
0.533333333333 3.33333333333 NaN
0.566666666667 3.33333333333 NaN
0.6 3.33333333333 NaN
0.633333333333 3.33333333333 NaN
0.666666666667 3.33333333333 NaN
0.7 3.33333333333 NaN
0.733333333333 3.33333333333 NaN
0.766666666667 3.33333333333 NaN
0.8 3.33333333333 NaN
0.833333333333 3.33333333333 NaN
0.866666666667 3.33333333333 NaN
0.9 3.33333333333 NaN
0.933333333333 3.33333333333 NaN
0.966666666667 3.33333333333 NaN
1 3.33333333333 NaN
1.03333333333 3.33333333333 NaN
1.06666666667 3.33333333333 NaN
1.1 3.33333333333 NaN
1.13333333333 3.33333333333 NaN
1.16666666667 3.33333333333 NaN
1.2 3.33333333333 NaN
1.23333333333 3.33333333333 NaN
1.26666666667 3.33333333333 NaN
1.3 3.33333333333 NaN
1.33333333333 3.33333333333 NaN
1.36666666667 3.33333333333 NaN
1.4 3.33333333333 NaN
1.43333333333 3.33333333333 NaN
1.46666666667 3.33333333333 NaN
1.5 3.33333333333 NaN
1.53333333333 3.33333333333 NaN
1.56666666667 3.33333333333 NaN
1.6 3.33333333333 NaN
1.63333333333 3.33333333333 NaN
1.66666666667 3.33333333333 NaN
1.7 3.33333333333 NaN
1.73333333333 3.33333333333 NaN
1.76666666667 3.33333333333 NaN
1.8 3.33333333333 NaN
1.83333333333 3.33333333333 NaN
1.86666666667 3.33333333333 NaN
1.9 3.33333333333 NaN
1.93333333333 3.33333333333 NaN
1.96666666667 3.33333333333 NaN
2 3.33333333333 NaN
0 3.4 NaN
0.0333333333333 3.4 0.00165066204816
0.0666666666667 3.4 0.00297291388572
0.1 3.4 0.00393541890738
0.133333333333 3.4 0.00450400616148
0.166666666667 3.4 0.00464135177831
0.2 3.4 0.00430661927762
0.233333333333 3.4 0.00345505349075
0.266666666667 3.4 0.0020375223124
0.3 3.4 NaN
0.333333333333 3.4 NaN
0.366666666667 3.4 NaN
0.4 3.4 NaN
0.433333333333 3.4 NaN
0.466666666667 3.4 NaN
0.5 3.4 NaN
0.533333333333 3.4 NaN
0.566666666667 3.4 NaN
0.6 3.4 NaN
0.633333333333 3.4 NaN
0.666666666667 3.4 NaN
0.7 3.4 NaN
0.733333333333 3.4 NaN
0.766666666667 3.4 NaN
0.8 3.4 NaN
0.833333333333 3.4 NaN
0.866666666667 3.4 NaN
0.9 3.4 NaN
0.933333333333 3.4 NaN
0.966666666667 3.4 NaN
1 3.4 NaN
1.03333333333 3.4 NaN
1.06666666667 3.4 NaN
1.1 3.4 NaN
1.13333333333 3.4 NaN
1.16666666667 3.4 NaN
1.2 3.4 NaN
1.23333333333 3.4 NaN
1.26666666667 3.4 NaN
1.3 3.4 NaN
1.33333333333 3.4 NaN
1.36666666667 3.4 NaN
1.4 3.4 NaN
1.43333333333 3.4 NaN
1.46666666667 3.4 NaN
1.5 3.4 NaN
1.53333333333 3.4 NaN
1.56666666667 3.4 NaN
1.6 3.4 NaN
1.63333333333 3.4 NaN
1.66666666667 3.4 NaN
1.7 3.4 NaN
1.73333333333 3.4 NaN
1.76666666667 3.4 NaN
1.8 3.4 NaN
1.83333333333 3.4 NaN
1.86666666667 3.4 NaN
1.9 3.4 NaN
1.93333333333 3.4 NaN
1.96666666667 3.4 NaN
2 3.4 NaN
0 3.46666666667 NaN
0.0333333333333 3.46666666667 0.00142396783202
0.0666666666667 3.46666666667 0.00251202884772
0.1 3.46666666667 0.0032326289011
0.133333333333 3.46666666667 0.00355135467876
0.166666666667 3.46666666667 0.0034306125525
0.2 3.46666666667 0.00282926630257
0.233333333333 3.46666666667 0.00170222851961
0.266666666667 3.46666666667 NaN
0.3 3.46666666667 NaN
0.333333333333 3.46666666667 NaN
0.366666666667 3.46666666667 NaN
0.4 3.46666666667 NaN
0.433333333333 3.46666666667 NaN
0.466666666667 3.46666666667 NaN
0.5 3.46666666667 NaN
0.533333333333 3.46666666667 NaN
0.566666666667 3.46666666667 NaN
0.6 3.46666666667 NaN
0.633333333333 3.46666666667 NaN
0.666666666667 3.46666666667 NaN
0.7 3.46666666667 NaN
0.733333333333 3.46666666667 NaN
0.766666666667 3.46666666667 NaN
0.8 3.46666666667 NaN
0.833333333333 3.46666666667 NaN
0.866666666667 3.46666666667 NaN
0.9 3.46666666667 NaN
0.933333333333 3.46666666667 NaN
0.966666666667 3.46666666667 NaN
1 3.46666666667 NaN
1.03333333333 3.46666666667 NaN
1.06666666667 3.46666666667 NaN
1.1 3.46666666667 NaN
1.13333333333 3.46666666667 NaN
1.16666666667 3.46666666667 NaN
1.2 3.46666666667 NaN
1.23333333333 3.46666666667 NaN
1.26666666667 3.46666666667 NaN
1.3 3.46666666667 NaN
1.33333333333 3.46666666667 NaN
1.36666666667 3.46666666667 NaN
1.4 3.46666666667 NaN
1.43333333333 3.46666666667 NaN
1.46666666667 3.46666666667 NaN
1.5 3.46666666667 NaN
1.53333333333 3.46666666667 NaN
1.56666666667 3.46666666667 NaN
1.6 3.46666666667 NaN
1.63333333333 3.46666666667 NaN
1.66666666667 3.46666666667 NaN
1.7 3.46666666667 NaN
1.73333333333 3.46666666667 NaN
1.76666666667 3.46666666667 NaN
1.8 3.46666666667 NaN
1.83333333333 3.46666666667 NaN
1.86666666667 3.46666666667 NaN
1.9 3.46666666667 NaN
1.93333333333 3.46666666667 NaN
1.96666666667 3.46666666667 NaN
2 3.46666666667 NaN
0 3.53333333333 NaN
0.0333333333333 3.53333333333 0.00120356128932
0.0666666666667 3.53333333333 0.00206402661805
0.1 3.53333333333 0.00254962700026
0.133333333333 3.53333333333 0.00262571023008
0.166666666667 3.53333333333 0.00225441737011
0.2 3.53333333333 0.00139431812741
0.233333333333 3.53333333333 NaN
0.266666666667 3.53333333333 NaN
0.3 3.53333333333 NaN
0.333333333333 3.53333333333 NaN
0.366666666667 3.53333333333 NaN
0.4 3.53333333333 NaN
0.433333333333 3.53333333333 NaN
0.466666666667 3.53333333333 NaN
0.5 3.53333333333 NaN
0.533333333333 3.53333333333 NaN
0.566666666667 3.53333333333 NaN
0.6 3.53333333333 NaN
0.633333333333 3.53333333333 NaN
0.666666666667 3.53333333333 NaN
0.7 3.53333333333 NaN
0.733333333333 3.53333333333 NaN
0.766666666667 3.53333333333 NaN
0.8 3.53333333333 NaN
0.833333333333 3.53333333333 NaN
0.866666666667 3.53333333333 NaN
0.9 3.53333333333 NaN
0.933333333333 3.53333333333 NaN
0.966666666667 3.53333333333 NaN
1 3.53333333333 NaN
1.03333333333 3.53333333333 NaN
1.06666666667 3.53333333333 NaN
1.1 3.53333333333 NaN
1.13333333333 3.53333333333 NaN
1.16666666667 3.53333333333 NaN
1.2 3.53333333333 NaN
1.23333333333 3.53333333333 NaN
1.26666666667 3.53333333333 NaN
1.3 3.53333333333 NaN
1.33333333333 3.53333333333 NaN
1.36666666667 3.53333333333 NaN
1.4 3.53333333333 NaN
1.43333333333 3.53333333333 NaN
1.46666666667 3.53333333333 NaN
1.5 3.53333333333 NaN
1.53333333333 3.53333333333 NaN
1.56666666667 3.53333333333 NaN
1.6 3.53333333333 NaN
1.63333333333 3.53333333333 NaN
1.66666666667 3.53333333333 NaN
1.7 3.53333333333 NaN
1.73333333333 3.53333333333 NaN
1.76666666667 3.53333333333 NaN
1.8 3.53333333333 NaN
1.83333333333 3.53333333333 NaN
1.86666666667 3.53333333333 NaN
1.9 3.53333333333 NaN
1.93333333333 3.53333333333 NaN
1.96666666667 3.53333333333 NaN
2 3.53333333333 NaN
0 3.6 NaN
0.0333333333333 3.6 0.000989192549082
0.0666666666667 3.6 0.00162838875103
0.1 3.6 0.00188560772815
0.133333333333 3.6 0.00172596210991
0.166666666667 3.6 0.00111133235479
0.2 3.6 NaN
0.233333333333 3.6 NaN
0.266666666667 3.6 NaN
0.3 3.6 NaN
0.333333333333 3.6 NaN
0.366666666667 3.6 NaN
0.4 3.6 NaN
0.433333333333 3.6 NaN
0.466666666667 3.6 NaN
0.5 3.6 NaN
0.533333333333 3.6 NaN
0.566666666667 3.6 NaN
0.6 3.6 NaN
0.633333333333 3.6 NaN
0.666666666667 3.6 NaN
0.7 3.6 NaN
0.733333333333 3.6 NaN
0.766666666667 3.6 NaN
0.8 3.6 NaN
0.833333333333 3.6 NaN
0.866666666667 3.6 NaN
0.9 3.6 NaN
0.933333333333 3.6 NaN
0.966666666667 3.6 NaN
1 3.6 NaN
1.03333333333 3.6 NaN
1.06666666667 3.6 NaN
1.1 3.6 NaN
1.13333333333 3.6 NaN
1.16666666667 3.6 NaN
1.2 3.6 NaN
1.23333333333 3.6 NaN
1.26666666667 3.6 NaN
1.3 3.6 NaN
1.33333333333 3.6 NaN
1.36666666667 3.6 NaN
1.4 3.6 NaN
1.43333333333 3.6 NaN
1.46666666667 3.6 NaN
1.5 3.6 NaN
1.53333333333 3.6 NaN
1.56666666667 3.6 NaN
1.6 3.6 NaN
1.63333333333 3.6 NaN
1.66666666667 3.6 NaN
1.7 3.6 NaN
1.73333333333 3.6 NaN
1.76666666667 3.6 NaN
1.8 3.6 NaN
1.83333333333 3.6 NaN
1.86666666667 3.6 NaN
1.9 3.6 NaN
1.93333333333 3.6 NaN
1.96666666667 3.6 NaN
2 3.6 NaN
0 3.66666666667 NaN
0.0333333333333 3.66666666667 0.000780624126733
0.0666666666667 3.66666666667 0.00120462306635
0.1 3.66666666667 0.0012398071997
0.133333333333 3.66666666667 0.000851057925446
0.166666666667 3.66666666667 NaN
0.2 3.66666666667 NaN
0.233333333333 3.66666666667 NaN
0.266666666667 3.66666666667 NaN
0.3 3.66666666667 NaN
0.333333333333 3.66666666667 NaN
0.366666666667 3.66666666667 NaN
0.4 3.66666666667 NaN
0.433333333333 3.66666666667 NaN
0.466666666667 3.66666666667 NaN
0.5 3.66666666667 NaN
0.533333333333 3.66666666667 NaN
0.566666666667 3.66666666667 NaN
0.6 3.66666666667 NaN
0.633333333333 3.66666666667 NaN
0.666666666667 3.66666666667 NaN
0.7 3.66666666667 NaN
0.733333333333 3.66666666667 NaN
0.766666666667 3.66666666667 NaN
0.8 3.66666666667 NaN
0.833333333333 3.66666666667 NaN
0.866666666667 3.66666666667 NaN
0.9 3.66666666667 NaN
0.933333333333 3.66666666667 NaN
0.966666666667 3.66666666667 NaN
1 3.66666666667 NaN
1.03333333333 3.66666666667 NaN
1.06666666667 3.66666666667 NaN
1.1 3.66666666667 NaN
1.13333333333 3.66666666667 NaN
1.16666666667 3.66666666667 NaN
1.2 3.66666666667 NaN
1.23333333333 3.66666666667 NaN
1.26666666667 3.66666666667 NaN
1.3 3.66666666667 NaN
1.33333333333 3.66666666667 NaN
1.36666666667 3.66666666667 NaN
1.4 3.66666666667 NaN
1.43333333333 3.66666666667 NaN
1.46666666667 3.66666666667 NaN
1.5 3.66666666667 NaN
1.53333333333 3.66666666667 NaN
1.56666666667 3.66666666667 NaN
1.6 3.66666666667 NaN
1.63333333333 3.66666666667 NaN
1.66666666667 3.66666666667 NaN
1.7 3.66666666667 NaN
1.73333333333 3.66666666667 NaN
1.76666666667 3.66666666667 NaN
1.8 3.66666666667 NaN
1.83333333333 3.66666666667 NaN
1.86666666667 3.66666666667 NaN
1.9 3.66666666667 NaN
1.93333333333 3.66666666667 NaN
1.96666666667 3.66666666667 NaN
2 3.66666666667 NaN
0 3.73333333333 NaN
0.0333333333333 3.73333333333 0.00057763023754
0.0666666666667 3.73333333333 0.000792262130026
0.1 3.73333333333 0.00061150063002
0.133333333333 3.73333333333 NaN
0.166666666667 3.73333333333 NaN
0.2 3.73333333333 NaN
0.233333333333 3.73333333333 NaN
0.266666666667 3.73333333333 NaN
0.3 3.73333333333 NaN
0.333333333333 3.73333333333 NaN
0.366666666667 3.73333333333 NaN
0.4 3.73333333333 NaN
0.433333333333 3.73333333333 NaN
0.466666666667 3.73333333333 NaN
0.5 3.73333333333 NaN
0.533333333333 3.73333333333 NaN
0.566666666667 3.73333333333 NaN
0.6 3.73333333333 NaN
0.633333333333 3.73333333333 NaN
0.666666666667 3.73333333333 NaN
0.7 3.73333333333 NaN
0.733333333333 3.73333333333 NaN
0.766666666667 3.73333333333 NaN
0.8 3.73333333333 NaN
0.833333333333 3.73333333333 NaN
0.866666666667 3.73333333333 NaN
0.9 3.73333333333 NaN
0.933333333333 3.73333333333 NaN
0.966666666667 3.73333333333 NaN
1 3.73333333333 NaN
1.03333333333 3.73333333333 NaN
1.06666666667 3.73333333333 NaN
1.1 3.73333333333 NaN
1.13333333333 3.73333333333 NaN
1.16666666667 3.73333333333 NaN
1.2 3.73333333333 NaN
1.23333333333 3.73333333333 NaN
1.26666666667 3.73333333333 NaN
1.3 3.73333333333 NaN
1.33333333333 3.73333333333 NaN
1.36666666667 3.73333333333 NaN
1.4 3.73333333333 NaN
1.43333333333 3.73333333333 NaN
1.46666666667 3.73333333333 NaN
1.5 3.73333333333 NaN
1.53333333333 3.73333333333 NaN
1.56666666667 3.73333333333 NaN
1.6 3.73333333333 NaN
1.63333333333 3.73333333333 NaN
1.66666666667 3.73333333333 NaN
1.7 3.73333333333 NaN
1.73333333333 3.73333333333 NaN
1.76666666667 3.73333333333 NaN
1.8 3.73333333333 NaN
1.83333333333 3.73333333333 NaN
1.86666666667 3.73333333333 NaN
1.9 3.73333333333 NaN
1.93333333333 3.73333333333 NaN
1.96666666667 3.73333333333 NaN
2 3.73333333333 NaN
0 3.8 NaN
0.0333333333333 3.8 0.00037999614591
0.0666666666667 3.8 0.000390861823897
0.1 3.8 NaN
0.133333333333 3.8 NaN
0.166666666667 3.8 NaN
0.2 3.8 NaN
0.233333333333 3.8 NaN
0.266666666667 3.8 NaN
0.3 3.8 NaN
0.333333333333 3.8 NaN
0.366666666667 3.8 NaN
0.4 3.8 NaN
0.433333333333 3.8 NaN
0.466666666667 3.8 NaN
0.5 3.8 NaN
0.533333333333 3.8 NaN
0.566666666667 3.8 NaN
0.6 3.8 NaN
0.633333333333 3.8 NaN
0.666666666667 3.8 NaN
0.7 3.8 NaN
0.733333333333 3.8 NaN
0.766666666667 3.8 NaN
0.8 3.8 NaN
0.833333333333 3.8 NaN
0.866666666667 3.8 NaN
0.9 3.8 NaN
0.933333333333 3.8 NaN
0.966666666667 3.8 NaN
1 3.8 NaN
1.03333333333 3.8 NaN
1.06666666667 3.8 NaN
1.1 3.8 NaN
1.13333333333 3.8 NaN
1.16666666667 3.8 NaN
1.2 3.8 NaN
1.23333333333 3.8 NaN
1.26666666667 3.8 NaN
1.3 3.8 NaN
1.33333333333 3.8 NaN
1.36666666667 3.8 NaN
1.4 3.8 NaN
1.43333333333 3.8 NaN
1.46666666667 3.8 NaN
1.5 3.8 NaN
1.53333333333 3.8 NaN
1.56666666667 3.8 NaN
1.6 3.8 NaN
1.63333333333 3.8 NaN
1.66666666667 3.8 NaN
1.7 3.8 NaN
1.73333333333 3.8 NaN
1.76666666667 3.8 NaN
1.8 3.8 NaN
1.83333333333 3.8 NaN
1.86666666667 3.8 NaN
1.9 3.8 NaN
1.93333333333 3.8 NaN
1.96666666667 3.8 NaN
2 3.8 NaN
0 3.86666666667 NaN
0.0333333333333 3.86666666667 0.000187517549906
0.0666666666667 3.86666666667 NaN
0.1 3.86666666667 NaN
0.133333333333 3.86666666667 NaN
0.166666666667 3.86666666667 NaN
0.2 3.86666666667 NaN
0.233333333333 3.86666666667 NaN
0.266666666667 3.86666666667 NaN
0.3 3.86666666667 NaN
0.333333333333 3.86666666667 NaN
0.366666666667 3.86666666667 NaN
0.4 3.86666666667 NaN
0.433333333333 3.86666666667 NaN
0.466666666667 3.86666666667 NaN
0.5 3.86666666667 NaN
0.533333333333 3.86666666667 NaN
0.566666666667 3.86666666667 NaN
0.6 3.86666666667 NaN
0.633333333333 3.86666666667 NaN
0.666666666667 3.86666666667 NaN
0.7 3.86666666667 NaN
0.733333333333 3.86666666667 NaN
0.766666666667 3.86666666667 NaN
0.8 3.86666666667 NaN
0.833333333333 3.86666666667 NaN
0.866666666667 3.86666666667 NaN
0.9 3.86666666667 NaN
0.933333333333 3.86666666667 NaN
0.966666666667 3.86666666667 NaN
1 3.86666666667 NaN
1.03333333333 3.86666666667 NaN
1.06666666667 3.86666666667 NaN
1.1 3.86666666667 NaN
1.13333333333 3.86666666667 NaN
1.16666666667 3.86666666667 NaN
1.2 3.86666666667 NaN
1.23333333333 3.86666666667 NaN
1.26666666667 3.86666666667 NaN
1.3 3.86666666667 NaN
1.33333333333 3.86666666667 NaN
1.36666666667 3.86666666667 NaN
1.4 3.86666666667 NaN
1.43333333333 3.86666666667 NaN
1.46666666667 3.86666666667 NaN
1.5 3.86666666667 NaN
1.53333333333 3.86666666667 NaN
1.56666666667 3.86666666667 NaN
1.6 3.86666666667 NaN
1.63333333333 3.86666666667 NaN
1.66666666667 3.86666666667 NaN
1.7 3.86666666667 NaN
1.73333333333 3.86666666667 NaN
1.76666666667 3.86666666667 NaN
1.8 3.86666666667 NaN
1.83333333333 3.86666666667 NaN
1.86666666667 3.86666666667 NaN
1.9 3.86666666667 NaN
1.93333333333 3.86666666667 NaN
1.96666666667 3.86666666667 NaN
2 3.86666666667 NaN
0 3.93333333333 NaN
0.0333333333333 3.93333333333 NaN
0.0666666666667 3.93333333333 NaN
0.1 3.93333333333 NaN
0.133333333333 3.93333333333 NaN
0.166666666667 3.93333333333 NaN
0.2 3.93333333333 NaN
0.233333333333 3.93333333333 NaN
0.266666666667 3.93333333333 NaN
0.3 3.93333333333 NaN
0.333333333333 3.93333333333 NaN
0.366666666667 3.93333333333 NaN
0.4 3.93333333333 NaN
0.433333333333 3.93333333333 NaN
0.466666666667 3.93333333333 NaN
0.5 3.93333333333 NaN
0.533333333333 3.93333333333 NaN
0.566666666667 3.93333333333 NaN
0.6 3.93333333333 NaN
0.633333333333 3.93333333333 NaN
0.666666666667 3.93333333333 NaN
0.7 3.93333333333 NaN
0.733333333333 3.93333333333 NaN
0.766666666667 3.93333333333 NaN
0.8 3.93333333333 NaN
0.833333333333 3.93333333333 NaN
0.866666666667 3.93333333333 NaN
0.9 3.93333333333 NaN
0.933333333333 3.93333333333 NaN
0.966666666667 3.93333333333 NaN
1 3.93333333333 NaN
1.03333333333 3.93333333333 NaN
1.06666666667 3.93333333333 NaN
1.1 3.93333333333 NaN
1.13333333333 3.93333333333 NaN
1.16666666667 3.93333333333 NaN
1.2 3.93333333333 NaN
1.23333333333 3.93333333333 NaN
1.26666666667 3.93333333333 NaN
1.3 3.93333333333 NaN
1.33333333333 3.93333333333 NaN
1.36666666667 3.93333333333 NaN
1.4 3.93333333333 NaN
1.43333333333 3.93333333333 NaN
1.46666666667 3.93333333333 NaN
1.5 3.93333333333 NaN
1.53333333333 3.93333333333 NaN
1.56666666667 3.93333333333 NaN
1.6 3.93333333333 NaN
1.63333333333 3.93333333333 NaN
1.66666666667 3.93333333333 NaN
1.7 3.93333333333 NaN
1.73333333333 3.93333333333 NaN
1.76666666667 3.93333333333 NaN
1.8 3.93333333333 NaN
1.83333333333 3.93333333333 NaN
1.86666666667 3.93333333333 NaN
1.9 3.93333333333 NaN
1.93333333333 3.93333333333 NaN
1.96666666667 3.93333333333 NaN
2 3.93333333333 NaN
0 4 NaN
0.0333333333333 4 NaN
0.0666666666667 4 NaN
0.1 4 NaN
0.133333333333 4 NaN
0.166666666667 4 NaN
0.2 4 NaN
0.233333333333 4 NaN
0.266666666667 4 NaN
0.3 4 NaN
0.333333333333 4 NaN
0.366666666667 4 NaN
0.4 4 NaN
0.433333333333 4 NaN
0.466666666667 4 NaN
0.5 4 NaN
0.533333333333 4 NaN
0.566666666667 4 NaN
0.6 4 NaN
0.633333333333 4 NaN
0.666666666667 4 NaN
0.7 4 NaN
0.733333333333 4 NaN
0.766666666667 4 NaN
0.8 4 NaN
0.833333333333 4 NaN
0.866666666667 4 NaN
0.9 4 NaN
0.933333333333 4 NaN
0.966666666667 4 NaN
1 4 NaN
1.03333333333 4 NaN
1.06666666667 4 NaN
1.1 4 NaN
1.13333333333 4 NaN
1.16666666667 4 NaN
1.2 4 NaN
1.23333333333 4 NaN
1.26666666667 4 NaN
1.3 4 NaN
1.33333333333 4 NaN
1.36666666667 4 NaN
1.4 4 NaN
1.43333333333 4 NaN
1.46666666667 4 NaN
1.5 4 NaN
1.53333333333 4 NaN
1.56666666667 4 NaN
1.6 4 NaN
1.63333333333 4 NaN
1.66666666667 4 NaN
1.7 4 NaN
1.73333333333 4 NaN
1.76666666667 4 NaN
1.8 4 NaN
1.83333333333 4 NaN
1.86666666667 4 NaN
1.9 4 NaN
1.93333333333 4 NaN
1.96666666667 4 NaN
2 4 NaN

